Semi-supervised Quality Evaluation of Colonoscopy Procedures

Colonoscopy is the standard of care technique for detecting and removing polyps for the prevention of colorectal cancer. Nevertheless, gastroenterologists (GI) routinely miss approximately 25% of polyps during colonoscopies. These misses are highly operator dependent, influenced by the physician skills, experience, vigilance, and fatigue. Standard quality metrics, such as Withdrawal Time or Cecal Intubation Rate, have been shown to be well correlated with Adenoma Detection Rate (ADR). However, those metrics are limited in their ability to assess the quality of a specific procedure, and they do not address quality aspects related to the style or technique of the examination. In this work we design novel online and offline quality metrics, based on visual appearance quality criteria learned by an ML model in an unsupervised way. Furthermore, we evaluate the likelihood of detecting an existing polyp as a function of quality and use it to demonstrate high correlation of the proposed metric to polyp detection sensitivity. The proposed online quality metric can be used to provide real time quality feedback to the performing GI. By integrating the local metric over the withdrawal phase, we build a global, offline quality metric, which is shown to be highly correlated to the standard Polyp Per Colonoscopy (PPC) quality metric.

==> figures/causal/data/bayesian_cl0_mean_proba_900.csv <==
qd_counts,q_counts,qd_norm,q_norm,qd_q,division,norm_factor,prob
394,310,0.3631336406,0.2857142857,1.270967742,0.0625,7.656900845,0.1659898395
167,113,0.1539170507,0.1041474654,1.477876106,0.1875,7.656900845,0.1930123083
142,116,0.130875576,0.1069124424,1.224137931,0.3125,7.656900845,0.1598738126
116,106,0.1069124424,0.09769585253,1.094339623,0.4375,7.656900845,0.1429220052
78,98,0.07188940092,0.09032258065,0.7959183673,0.5625,7.656900845,0.1039478483
63,91,0.05806451613,0.08387096774,0.6923076923,0.6875,7.656900845,0.09041617573
52,76,0.04792626728,0.07004608295,0.6842105263,0.8125,7.656900845,0.08935867659
73,175,0.06728110599,0.1612903226,0.4171428571,0.9375,7.656900845,0.05447933382

==> figures/causal/data/bayesian_cl1_mean_proba_900.csv <==
qd_counts,q_counts,qd_norm,q_norm,qd_q,division,norm_factor,prob
73,189,0.06728110599,0.1741935484,0.3862433862,0.0625,7.672709576,0.05033989393
49,76,0.04516129032,0.07004608295,0.6447368421,0.1875,7.672709576,0.08402987702
66,91,0.06082949309,0.08387096774,0.7252747253,0.3125,7.672709576,0.09452654477
76,93,0.07004608295,0.08571428571,0.8172043011,0.4375,7.672709576,0.1065079152
118,110,0.1087557604,0.1013824885,1.072727273,0.5625,7.672709576,0.139810749
139,115,0.1281105991,0.1059907834,1.208695652,0.6875,7.672709576,0.1575317872
170,114,0.1566820276,0.1050691244,1.49122807,0.8125,7.672709576,0.1943548176
394,297,0.3631336406,0.2737327189,1.326599327,0.9375,7.672709576,0.1728984153

==> figures/embedding/data/manifold-resnetrs-50777894-kmeans-10c_5-0.csv <==
x,y,resource_id,indices,km_label
13.933314,-109.17864,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140139/M_17122020073515_0000000000140139_1_001-1.MP4,29619,0
9.981163,-108.61541,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139757/M_10212020185838_0000000000139757_1_001-1.MP4,21822,0
50.059803,-94.81428,KARI_SANDBOX/2019-06-20-v/0100000068C14FD9CE7FA1E6B91372EA3E6FBCA32229E8F557C42457_2.wmv,22980,0
14.324914,-103.53849,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120788/M_06112020163003_0000000000120788_1_001-1.MP4,14861,0
-3.589467,-122.86655,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000127680/09282019135337/MOVIE/M_09282019135337_0000000000127680_1_001-1.MP4,18284,0
-3.1013632,-96.19124,ERSA_SANDBOX/2019-12-12-v/missing_metadata/98939/09162019123756/MOVIE/M_09162019123756_0000000000098939_1_001-1.MP4,14820,0
10.439602,-110.61497,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118615/09072019125312/MOVIE/M_09072019125312_0000000000118615_1_001-1.MP4,11580,0
11.944191,-100.54428,KARI_SANDBOX/2020-06-15-v/01000000BE5F25096D08B86D382350EBF272D9254096C98014D4DC38_1.wmv,47301,0
16.65244,-104.13369,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140139/M_17122020073515_0000000000140139_1_001-1.MP4,29639,0
-3.2108686,-105.71139,ERSA_SANDBOX/2019-11-13-v/111637/17102019115142/MOVIE/M_17102019115142_0000000000111637_1_001-1.MP4,11556,0
11.7826185,-107.18964,KARI_SANDBOX/2020-07-26-v/0100000087806169D65EF69A1F8618063EDB205CFEA48AC498EE1250_1.wmv,40171,0
21.47577,-97.9214,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120886/M_09112020200707_0000000000120886_1_001-1.MP4,7803,0
16.519648,-114.87062,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140047/M_17122020060943_0000000000140047_1_001-1.MP4,16474,0
49.789055,-95.13449,KARI_SANDBOX/2019-09-15-v/0100000001972C37550F75A78A8D0EABFFA91852239B21EDC86081D5_4.wmv,32191,0
9.103022,-97.61564,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140208/M_17122020082422_0000000000140208_1_001-1.MP4,8630,0
1.8718517,-109.32442,ERSA_SANDBOX/2019-12-12-v/missing_metadata/98939/09162019123756/MOVIE/M_09162019123756_0000000000098939_1_001-1.MP4,17530,0
11.534873,-124.68337,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139536/M_11202020104855_0000000000139536_1_001-1.MP4,17392,0
5.9008474,-118.66976,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119907/M_04112020200903_0000000011990720_1_001-1.MP4,29098,0
1.1723878,-115.28544,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000121556/09112019133937/MOVIE/M_09112019133937_0000000000121556_1_001-1.MP4,15845,0
-0.050616927,-115.034164,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126048/M_18112020184342_0000000000126048_1_001-1.MP4,11193,0
4.376925,-106.55308,ERSA_SANDBOX/2019-12-12-v/missing_metadata/102536/09252019112756/MOVIE/M_09252019112756_0000000000102536_1_001-1.MP4,19390,0
22.460627,-99.915436,ERSA_SANDBOX/2019-11-13-v/101062/21092019185527/MOVIE/M_21092019185527_0000000000101062_1_001-1.MP4,49561,0
10.571437,-108.0098,ERSA_SANDBOX/2019-11-13-v/93064/02092019104443/MOVIE/M_02092019104443_0000000000093064_1_001-1.MP4,30151,0
31.099041,-112.6279,KARI_SANDBOX/2019-12-22-v/01000000DECFF966D74633DBAFE0CFFF98011B0FD1ACB796875B4B0B_1.wmv,34343,0
-2.9953783,-109.619385,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138059/M_13122020083826_0000000000138059_1_001-1.MP4,19371,0
19.280987,-107.80022,KARI_SANDBOX/2019-09-15-v/010000007CACF252E7FFDDBEEFF7352CF93EA55F2F5695622C38ED66_1.wmv,33554,0
52.14731,-93.28158,KARI_SANDBOX/2019-06-20-v/01000000AFCE9009BB0664C72F5BB24D74D000FB4CC7E43B5B877782_1.wmv,34820,0
14.913192,-111.28528,KARI_SANDBOX/2020-07-26-v/0100000016294CD28B3503A373FAC58C9A8DBE2881956B75E7483014_2.wmv,19835,0
11.845534,-105.71928,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/128573/M_24112020091427_0000000000128573_1_001-1.MP4,18531,0
6.939909,-107.25621,ERSA_SANDBOX/2019-11-13-v/93825/03092019184517/MOVIE/M_03092019184517_0000000000093825_1_001-1.MP4,23447,0
7.026853,-98.64326,ERSA_SANDBOX/2019-11-13-v/116333/28102019185600/MOVIE/M_28102019185600_0000000000116333_1_001-1.MP4,16416,0
54.402637,-91.67453,KARI_SANDBOX/2019-09-15-v-inflammed/010000006DC85A7DA517E82AB195628C4F437E1FD16CAF6CC2E979DC_1.wmv,20280,0
0.119992204,-117.57583,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139130/M_15122020075550_0000000000139130_1_001-1.MP4,13352,0
8.714752,-125.618835,ERSA_SANDBOX/2019-11-13-v/101062/21092019185527/MOVIE/M_21092019185527_0000000000101062_1_001-1.MP4,47882,0
0.70170677,-105.68479,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127979/M_09282020133531_0000000000127979_1_001-1.MP4,20475,0
52.076668,-95.385925,YMIR_SANDBOX/2019-09-29/847/2314/bf712208-2751-4a69-b430-2ae347367427.mp4,21124,0
-6.8402376,-117.9078,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119907/M_04112020200903_0000000011990720_1_001-1.MP4,26031,0
14.203662,-95.61964,ERSA_SANDBOX/2019-12-12-v/missing_metadata/98939/09162019123756/MOVIE/M_09162019123756_0000000000098939_1_001-1.MP4,16115,0
20.348347,-96.03152,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000129143/10022019110903/MOVIE/M_10022019110903_0000000000129143_1_001-1.MP4,32179,0
11.144672,-111.12151,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125549/M_10222020154403_0000000000125549_1_001-1.MP4,18946,0
15.25145,-115.61039,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115817/26102020160212/MOVIE/M_26102020160212_0000000000115817_1_001-1.MP4,31764,0
57.81146,-96.6134,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000002846/08012020141325/MOVIE/M_08012020141325_0000000000002846_1_001-1.MP4,35432,0
31.03372,-115.577835,ERSA_SANDBOX/2019-11-13-v/111660/17102019123301/MOVIE/M_17102019123301_0000000000111660_1_001-1.MP4,17380,0
11.890838,-118.297455,KARI_SANDBOX/2019-09-15-v/01000000A4396D911D6C96724D31B7F2E2CB6253ABF9FBDC702404B8_1.wmv,24676,0
20.547613,-112.409454,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145196/M_29122020095718_0000000000145196_1_001-1.MP4,15922,0
19.774405,-102.29902,KARI_SANDBOX/2019-12-22-v/01000000B5B626A568F8208E8E2AAE0BE1C1502911885018348948C3_1.wmv,24835,0
12.516899,-94.262314,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139598/M_11202020112518_0000000000139598_1_001-1.MP4,21869,0
10.297694,-106.700874,KARI_SANDBOX/2019-09-15-v-inflammed/010000007372B863B4855BD10EE519B2CCBC893CC355CDF9AF33D18A_1.wmv,43809,0
19.999336,-126.15639,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000002846/08012020141325/MOVIE/M_08012020141325_0000000000002846_1_001-1.MP4,37118,0
38.875324,-112.29436,KARI_SANDBOX/2019-07-31-v/010000004D8DA3B20DCFE4FB656FFCAD730F9579CC122801EEF45F98_1.wmv,46707,0
-3.4837291,-111.9096,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140208/M_17122020082422_0000000000140208_1_001-1.MP4,8613,0
39.74781,-111.5474,KARI_SANDBOX/2019-09-15-v/01000000A4396D911D6C96724D31B7F2E2CB6253ABF9FBDC702404B8_1.wmv,24854,0
26.127197,-113.51245,KARI_SANDBOX/2019-12-22-v/01000000B5B626A568F8208E8E2AAE0BE1C1502911885018348948C3_1.wmv,25205,0
11.7826185,-107.18964,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143646/M_24122020084506_0000000000143646_1_001-1.MP4,15291,0
14.707632,-100.24335,KARI_SANDBOX/2019-07-31-v/0100000013B5BE00CDB0EC305CD0B8C8893CC6D43154B67F81E6E04B_1.wmv,30000,0
21.848633,-109.94798,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115817/26102020160212/MOVIE/M_26102020160212_0000000000115817_1_001-1.MP4,33351,0
51.544964,-92.7635,KARI_SANDBOX/2019-06-20-v/01000000AFCE9009BB0664C72F5BB24D74D000FB4CC7E43B5B877782_1.wmv,35053,0
19.065022,-95.233665,KARI_SANDBOX/2019-05-27/010000002EB9316C3D5007191CF9F5E6627D782873632CAF4C3FDCA4_2.wmv,43821,0
3.252113,-109.6564,ERSA_SANDBOX/2019-11-13-v/116333/28102019185600/MOVIE/M_28102019185600_0000000000116333_1_001-1.MP4,16268,0
2.129727,-118.04505,ERSA_SANDBOX/2019-11-13-v/94849/06092019085018/MOVIE/M_06092019085018_0000000000094849_1_001-1.MP4,13242,0
41.140297,-110.474304,KARI_SANDBOX/2019-07-31-v/010000000661672A40060CB2C4E6AA200DA5C893D4C8A37F1E4248A7_1.wmv,14168,0
12.094719,-109.30181,ERSA_SANDBOX/2019-12-12-v/missing_metadata/116757/10032019134523/MOVIE/M_10032019134523_0000000000116757_1_001-1.MP4,11659,0
53.53608,-92.61089,KARI_SANDBOX/2019-05-27/010000007728001036A022BBEB06A2F2E0B6EAC8911C8CFB5BB2AEAD_1.wmv,42127,0
12.140154,-101.74796,ERSA_SANDBOX/2019-11-13-v/101062/21092019185527/MOVIE/M_21092019185527_0000000000101062_1_001-1.MP4,49195,0
6.939909,-107.25621,ERSA_SANDBOX/2019-11-13-v/90719/27082019093856/MOVIE/M_27082019093856_0000000000090719_1_001-1.MP4,23228,0
16.490526,-106.09127,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000126602/21112019175153/MOVIE/M_21112019175153_0000000000126602_1_001-1.MP4,18029,0
8.7604265,-112.87001,KARI_SANDBOX/2019-07-31-v/0100000029DB49894888186E1340A578D6577548431585BEFFDABFE3_1.wmv,24670,0
22.64376,-114.462006,KARI_SANDBOX/2019-12-22-v/01000000DECFF966D74633DBAFE0CFFF98011B0FD1ACB796875B4B0B_1.wmv,33966,0
14.105164,-102.7399,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140279/M_17122020091547_0000000000140279_1_001-1.MP4,26438,0
10.367356,-108.45471,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127979/M_09282020133531_0000000000127979_1_001-1.MP4,17133,0
26.064022,-104.07559,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138966/M_11192020094938_0000000000138966_1_001-1.MP4,21217,0
21.91987,-105.85737,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/128573/M_24112020091427_0000000000128573_1_001-1.MP4,18586,0
36.520065,-112.88373,KARI_SANDBOX/2019-12-22-v/01000000716D96DC07608F95169301262A478105E295631C9C2654F0_3.wmv,32465,0
15.030055,-114.03852,ERSA_SANDBOX/2019-11-13-v/93825/03092019184517/MOVIE/M_03092019184517_0000000000093825_1_001-1.MP4,20103,0
14.041799,-96.723175,ERSA_SANDBOX/2019-11-13-v/93990/04092019094702/MOVIE/M_04092019094702_0000000000093990_1_001-1.MP4,16981,0
28.67734,-105.84236,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139686/M_11202020125247_0000000000139686_1_001-1.MP4,15485,0
3.424347,-124.13099,ERSA_SANDBOX/2019-11-13-v/101062/21092019185527/MOVIE/M_21092019185527_0000000000101062_1_001-1.MP4,48905,0
36.522236,-112.17532,KARI_SANDBOX/2019-07-31-v/01000000995D782E8CC973232F99733337D176581931F06DC3895A3A_1.wmv,42859,0
25.150105,-117.966446,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119907/M_04112020200903_0000000011990720_1_001-1.MP4,24903,0
12.477613,-110.0159,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127979/M_09282020133531_0000000000127979_1_001-1.MP4,19193,0
51.152306,-94.3964,KARI_SANDBOX/2019-09-15-v/0100000001972C37550F75A78A8D0EABFFA91852239B21EDC86081D5_4.wmv,29885,0
9.770908,-113.26641,YMIR_SANDBOX/2019-08-07/529/1865/7cc1a4fd-f05d-48ce-b960-41717df0bead.mp4,15895,0
21.870382,-113.83217,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000121556/09112019133937/MOVIE/M_09112019133937_0000000000121556_1_001-1.MP4,19124,0
17.724533,-100.09993,ERSA_SANDBOX/2019-12-12-v/missing_metadata/116757/10032019134523/MOVIE/M_10032019134523_0000000000116757_1_001-1.MP4,13804,0
12.657017,-109.443504,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118615/09072019125312/MOVIE/M_09072019125312_0000000000118615_1_001-1.MP4,10916,0
15.489532,-101.23826,ERSA_SANDBOX/2019-11-13-v/101502/23092019102334/MOVIE/M_23092019102334_0000000000101502_1_001-1.MP4,31825,0
-6.552774,-101.92799,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130184/M_10022020143548_0000000000130184_1_001-1.MP4,35978,0
55.786163,-91.50986,KARI_SANDBOX/2019-05-27/010000007728001036A022BBEB06A2F2E0B6EAC8911C8CFB5BB2AEAD_1.wmv,45707,0
11.057595,-118.34261,ERSA_SANDBOX/2019-11-13-v/94615/05092019123839/MOVIE/M_05092019123839_0000000000094615_1_001-1.MP4,12246,0
0.10246512,-105.02105,ERSA_SANDBOX/2019-12-12-v/with_polyp/118776/09072019192630/MOVIE/M_09072019192630_0000000000118776_1_001-1.MP4,45238,0
10.287958,-106.72777,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001102/11092019123056/MOVIE/M_11092019123056_0000000000001102_1_001-1.MP4,25138,0
11.365535,-108.35131,ERSA_SANDBOX/2019-11-13-v/109140/08162019110652/MOVIE/M_08162019110652_0000000000109140_1_001-1.MP4,26817,0
10.107053,-114.495804,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125549/M_10222020154403_0000000000125549_1_001-1.MP4,18535,0
7.30394,-112.102905,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000121556/09112019133937/MOVIE/M_09112019133937_0000000000121556_1_001-1.MP4,17792,0
11.214998,-109.44041,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000004173/11162019135510/MOVIE/M_11162019135510_0000000000004173_1_001-1.MP4,33953,0
6.6468377,-102.55397,KARI_SANDBOX/2019-05-27/010000002EB9316C3D5007191CF9F5E6627D782873632CAF4C3FDCA4_2.wmv,44441,0
2.680695,-102.71372,KARI_SANDBOX/2020-01-26-v-inflammed/010000007F9CCF6BE0C80EAB2F513AD899935BCC4E70D39A020758D8_1.wmv,22890,0
14.296919,-112.690285,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000140138/21122019183115/MOVIE/M_21122019183115_0000000000140138_1_001-1.MP4,32453,0
19.545404,-98.208534,ERSA_SANDBOX/2019-11-13-v/92425/30082019191538/MOVIE/M_30082019191538_0000000000092425_1_001-1.MP4,21605,0
13.558535,-112.270645,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125549/M_10222020154403_0000000000125549_1_001-1.MP4,18692,0
14.649391,-100.96038,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120886/M_09112020200707_0000000000120886_1_001-1.MP4,7614,0
8.12423,-109.33533,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000140138/21122019183115/MOVIE/M_21122019183115_0000000000140138_1_001-1.MP4,31512,0
2.6656952,-109.16448,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143231/M_11272020132238_0000000000143231_1_001-1.MP4,25136,0
15.260485,-104.910995,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/146017/M_31122020102114_0000000000146017_1_001-1.MP4,17416,0
10.289572,-107.33611,ERSA_SANDBOX/2019-11-13-v/94615/05092019123839/MOVIE/M_05092019123839_0000000000094615_1_001-1.MP4,12261,0
53.515137,-93.4869,KARI_SANDBOX/2019-06-20-v/01000000FAE9E126AE52E7DED0D37F69458CE8866125ED5C9B36BFC3_7.wmv,38164,0
17.03594,-113.80943,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000004173/11162019135510/MOVIE/M_11162019135510_0000000000004173_1_001-1.MP4,33789,0
11.9738655,-119.95668,KARI_SANDBOX/2019-05-27/01000000881FDF56AFBB5C917C15BD6550AD969A53E9ED50E89D197F_5.wmv,21851,0
10.925359,-109.256165,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120788/M_06112020163003_0000000000120788_1_001-1.MP4,15002,0
9.232901,-108.90218,KARI_SANDBOX/2019-12-22-v/01000000B5B626A568F8208E8E2AAE0BE1C1502911885018348948C3_1.wmv,25260,0
16.173038,-112.68481,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115817/26102020160212/MOVIE/M_26102020160212_0000000000115817_1_001-1.MP4,34159,0
7.5124316,-112.148766,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000121556/09112019133937/MOVIE/M_09112019133937_0000000000121556_1_001-1.MP4,17059,0
7.8825893,-104.877754,KARI_SANDBOX/2019-07-31-v/01000000CF8E3C504D2150FD3EF07C450D383F6E51644B04508ECB7F_1.wmv,31618,0
19.280987,-107.80022,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114628/09282019164103/MOVIE/M_09282019164103_0000000000114628_1_001-1.MP4,17978,0
6.4195266,-101.48241,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139686/M_11202020125247_0000000000139686_1_001-1.MP4,14316,0
49.680077,-94.95725,KARI_SANDBOX/2019-06-20-v/0100000068C14FD9CE7FA1E6B91372EA3E6FBCA32229E8F557C42457_2.wmv,22864,0
6.889565,-97.7306,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000124828/17112019104732/MOVIE/M_17112019104732_0000000000124828_1_001-1.MP4,26778,0
10.03133,-100.969444,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119919/M_04112020212058_0000000011991920_1_001-1.MP4,25638,0
18.140072,-96.98412,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130184/M_10022020143548_0000000000130184_1_001-1.MP4,36312,0
16.99655,-107.28357,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000138113/17122019134802/MOVIE/M_17122019134802_0000000000138113_1_001-1.MP4,21470,0
15.066541,-101.76382,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139686/M_11202020125247_0000000000139686_1_001-1.MP4,15067,0
6.2405767,-125.44839,ERSA_SANDBOX/2019-11-13-v/90719/27082019093856/MOVIE/M_27082019093856_0000000000090719_1_001-1.MP4,22878,0
58.240788,-95.86151,KARI_SANDBOX/2020-06-15-v/01000000AA40A8734343A61BD64D25E18F4A06D90197D29E6F4EA0A0_1.wmv,25819,0
15.806124,-102.72662,ERSA_SANDBOX/2019-11-13-v/109384/08162019192840/MOVIE/M_08162019192840_0000000000109384_1_001-1.MP4,24661,0
0.28563997,-107.81379,ERSA_SANDBOX/2019-11-13-v/94849/06092019085018/MOVIE/M_06092019085018_0000000000094849_1_001-1.MP4,12933,0
2.7396479,-111.06548,ERSA_SANDBOX/2019-11-13-v/90719/27082019093856/MOVIE/M_27082019093856_0000000000090719_1_001-1.MP4,22041,0
21.945295,-108.832695,ERSA_SANDBOX/2019-11-13-v/90719/27082019093856/MOVIE/M_27082019093856_0000000000090719_1_001-1.MP4,21768,0
11.567628,-119.0533,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139757/M_10212020185838_0000000000139757_1_001-1.MP4,20792,0
6.7862296,-99.56396,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140279/M_17122020091547_0000000000140279_1_001-1.MP4,26446,0
6.3458467,-111.26311,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140112/M_17122020065424_0000000000140112_1_001-1.MP4,17855,0
6.939909,-107.25621,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000124828/17112019104732/MOVIE/M_17112019104732_0000000000124828_1_001-1.MP4,25454,0
11.57139,-106.97483,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120788/M_06112020163003_0000000000120788_1_001-1.MP4,14760,0
11.067434,-123.326935,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139757/M_10212020185838_0000000000139757_1_001-1.MP4,19140,0
9.104599,-107.62896,ERSA_SANDBOX/2019-11-13-v/93064/02092019104443/MOVIE/M_02092019104443_0000000000093064_1_001-1.MP4,26361,0
24.94921,-122.153145,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120886/M_09112020200707_0000000000120886_1_001-1.MP4,8165,0
11.720223,-107.5309,ERSA_SANDBOX/2019-11-13-v/94615/05092019123839/MOVIE/M_05092019123839_0000000000094615_1_001-1.MP4,12082,0
-0.89736027,-105.36671,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122982/M_09162020231325_0000000000122982_1_001-1.MP4,14359,0
4.909716,-126.27016,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126048/M_18112020184342_0000000000126048_1_001-1.MP4,11404,0
-2.321809,-103.441124,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000127680/09282019135337/MOVIE/M_09282019135337_0000000000127680_1_001-1.MP4,18845,0
51.763958,-93.813545,KARI_SANDBOX/2019-09-15-v/0100000001972C37550F75A78A8D0EABFFA91852239B21EDC86081D5_4.wmv,33832,0
-6.3485503,-100.33601,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126560/M_19112020211356_0000000000126560_1_001-1.MP4,25147,0
11.974982,-112.06008,ERSA_SANDBOX/2019-11-13-v/94615/05092019123839/MOVIE/M_05092019123839_0000000000094615_1_001-1.MP4,11886,0
16.234032,-105.09652,ERSA_SANDBOX/2019-11-13-v/8759067/19082019111503/MOVIE/M_19082019111503_0000000008759067_1_001-1.MP4,19503,0
13.132477,-103.11604,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130184/M_10022020143548_0000000000130184_1_001-1.MP4,36199,0
-0.75289565,-113.45996,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120886/M_09112020200707_0000000000120886_1_001-1.MP4,8412,0
53.363876,-93.244484,KARI_SANDBOX/2019-06-20-v/01000000FAE9E126AE52E7DED0D37F69458CE8866125ED5C9B36BFC3_7.wmv,38841,0
19.251848,-100.87547,KARI_SANDBOX/2020-07-26-v/01000000840F2A48C963BDC3FA2042E5EFA7FCE8BB1C69576B134782_1.wmv,32256,0
54.060677,-92.21804,KARI_SANDBOX/2019-05-27/010000007728001036A022BBEB06A2F2E0B6EAC8911C8CFB5BB2AEAD_1.wmv,36675,0
10.909084,-105.52824,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000127680/09282019135337/MOVIE/M_09282019135337_0000000000127680_1_001-1.MP4,19136,0
20.164854,-106.43333,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114607/09272020093523/MOVIE/M_09272020093523_0000000000114607_1_001-1.MP4,30653,0
11.064136,-107.559456,ERSA_SANDBOX/2019-11-13-v/111872/17102019192920/MOVIE/M_17102019192920_0000000000111872_1_001-1.MP4,24861,0
38.363476,-111.52461,KARI_SANDBOX/2019-07-31-v/010000002B2DA661335D9E435F25930569F0D59EE0A49B6358DEEFEF_1.wmv,22046,0
31.42118,-115.25206,KARI_SANDBOX/2019-09-15-v-inflammed/010000003009E118EE6A50C07C2527312900B6EB2D9D1149FB293336_1.wmv,48037,0
9.687168,-106.68432,KARI_SANDBOX/2019-09-15-v-inflammed/010000007372B863B4855BD10EE519B2CCBC893CC355CDF9AF33D18A_1.wmv,44667,0
8.476707,-98.86565,KARI_SANDBOX/2019-07-31-v/01000000E7D2D0889E5C324212F76BA8693D3704EBEB9ABE7DDA1ACD_1.wmv,29400,0
52.550335,-93.22353,KARI_SANDBOX/2019-07-31-v/010000000661672A40060CB2C4E6AA200DA5C893D4C8A37F1E4248A7_1.wmv,14596,0
17.834501,-94.367836,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114903/09292019110009/MOVIE/M_09292019110009_0000000000114903_1_001-1.MP4,18395,0
11.074282,-103.44464,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127979/M_09282020133531_0000000000127979_1_001-1.MP4,19548,0
16.945435,-115.59125,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143231/M_11272020132238_0000000000143231_1_001-1.MP4,25138,0
3.4846497,-105.059906,ERSA_SANDBOX/2019-11-13-v/92387/30082019163952/MOVIE/M_30082019163952_0000000000092387_1_001-1.MP4,21728,0
1.8904938,-111.02561,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000124828/17112019104732/MOVIE/M_17112019104732_0000000000124828_1_001-1.MP4,26766,0
2.2422252,-110.356064,ERSA_SANDBOX/2019-11-13-v/93064/02092019104443/MOVIE/M_02092019104443_0000000000093064_1_001-1.MP4,40371,0
15.03003,-108.85988,ERSA_SANDBOX/2019-11-13-v/101502/23092019102334/MOVIE/M_23092019102334_0000000000101502_1_001-1.MP4,33275,0
18.738281,-109.99598,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141309/M_11232020105959_0000000000141309_1_001-1.MP4,37692,0
-4.776061,-102.81166,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139536/M_11202020104855_0000000000139536_1_001-1.MP4,19216,0
14.535351,-114.238914,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118615/09072019125312/MOVIE/M_09072019125312_0000000000118615_1_001-1.MP4,11147,0
-4.121524,-110.59215,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123854/M_10182020122130_0000000000123854_1_001-1.MP4,34678,0
-1.4093072,-113.04524,ERSA_SANDBOX/2019-12-12-v/missing_metadata/116757/10032019134523/MOVIE/M_10032019134523_0000000000116757_1_001-1.MP4,13921,0
14.766713,-118.75384,ERSA_SANDBOX/2019-11-13-v/111637/17102019115142/MOVIE/M_17102019115142_0000000000111637_1_001-1.MP4,11569,0
21.37321,-125.095245,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123441/M_12112020195445_0000000000123441_1_001-1.MP4,17022,0
53.094574,-94.19732,KARI_SANDBOX/2019-06-20-v/01000000F85555910DFD60532B97366037A99E8AB1C4C108BB023B9A_2.wmv,27701,0
13.12158,-117.26902,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119919/M_04112020212058_0000000011991920_1_001-1.MP4,26735,0
18.410236,-122.32111,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120154/M_05112020144844_0000000000120154_1_001-1.MP4,27473,0
-4.0968137,-104.93938,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143646/M_24122020084506_0000000000143646_1_001-1.MP4,15843,0
19.153658,-106.528824,ERSA_SANDBOX/2019-11-13-v/92425/30082019191538/MOVIE/M_30082019191538_0000000000092425_1_001-1.MP4,21327,0
12.149597,-91.8277,ERSA_SANDBOX/2019-11-13-v/90719/27082019093856/MOVIE/M_27082019093856_0000000000090719_1_001-1.MP4,24220,0
21.270737,-104.71905,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145993/M_31122020090830_0000000000145993_1_001-1.MP4,10759,0
7.66528,-112.7866,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119907/M_04112020200903_0000000011990720_1_001-1.MP4,24122,0
8.635107,-119.84373,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139757/M_10212020185838_0000000000139757_1_001-1.MP4,21493,0
19.049168,-104.812,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000121663/09142019193502/MOVIE/M_09142019193502_0000000000121663_1_001-1.MP4,20572,0
1.5582123,-96.461044,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114903/09292019110009/MOVIE/M_09292019110009_0000000000114903_1_001-1.MP4,15739,0
8.111982,-109.51958,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145196/M_29122020095718_0000000000145196_1_001-1.MP4,15860,0
4.45303,-108.19225,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000128446/09302019171355/MOVIE/M_09302019171355_0000000000128446_1_001-1.MP4,16285,0
6.7258105,-114.85965,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000002846/08012020141325/MOVIE/M_08012020141325_0000000000002846_1_001-1.MP4,36950,0
0.698312,-97.38541,KARI_SANDBOX/2019-09-15-v/01000000423990C09691B1C491E3F33B042AC76F9D172088EC616874_1.wmv,40673,0
-4.7112155,-104.022316,ERSA_SANDBOX/2019-11-13-v/94615/05092019123839/MOVIE/M_05092019123839_0000000000094615_1_001-1.MP4,11763,0
24.510313,-120.59401,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145993/M_31122020090830_0000000000145993_1_001-1.MP4,10395,0
5.792229,-121.12535,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000116302/09012020145130/MOVIE/M_09012020145130_0000000000116302_1_001-1.MP4,18777,0
9.906977,-108.66114,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114903/09292019110009/MOVIE/M_09292019110009_0000000000114903_1_001-1.MP4,15503,0
0.89527524,-100.88249,KARI_SANDBOX/2019-09-15-v-inflammed/010000007372B863B4855BD10EE519B2CCBC893CC355CDF9AF33D18A_1.wmv,44097,0
9.758273,-100.284,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000002115/06012020193951/MOVIE/M_06012020193951_0000000000002115_1_001-1.MP4,14348,0
7.1400886,-116.358444,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145196/M_29122020095718_0000000000145196_1_001-1.MP4,32702,0
55.763485,-92.29409,KARI_SANDBOX/2019-06-20-v/01000000F85555910DFD60532B97366037A99E8AB1C4C108BB023B9A_2.wmv,27651,0
15.101712,-112.236725,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125549/M_10222020154403_0000000000125549_1_001-1.MP4,18195,0
-1.3391256,-102.49432,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000140138/21122019183115/MOVIE/M_21122019183115_0000000000140138_1_001-1.MP4,34026,0
-4.1131334,-114.683,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000002115/06012020193951/MOVIE/M_06012020193951_0000000000002115_1_001-1.MP4,15336,0
-1.9429882,-100.552,KARI_SANDBOX/2019-07-31-v/01000000995D782E8CC973232F99733337D176581931F06DC3895A3A_1.wmv,44548,0
11.0864725,-121.493034,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000011815120/31102020131459/MOVIE/M_31102020131459_0000000011815120_1_001-1.MP4,17520,0
12.92784,-99.93889,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145196/M_29122020095718_0000000000145196_1_001-1.MP4,22058,0
1.8195306,-114.90535,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/128573/M_24112020091427_0000000000128573_1_001-1.MP4,18528,0
12.190014,-119.13615,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139598/M_11202020112518_0000000000139598_1_001-1.MP4,28816,0
12.429473,-114.52283,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139598/M_11202020112518_0000000000139598_1_001-1.MP4,31227,0
6.7258105,-114.85965,KARI_SANDBOX/2020-06-15-v/01000000BE5F25096D08B86D382350EBF272D9254096C98014D4DC38_1.wmv,49152,0
11.4786415,-110.55398,ERSA_SANDBOX/2019-11-13-v/115891/27102019135651/MOVIE/M_27102019135651_0000000011589119_1_001-1.MP4,9476,0
39.234825,-111.57206,KARI_SANDBOX/2019-12-22-v/01000000716D96DC07608F95169301262A478105E295631C9C2654F0_3.wmv,32646,0
10.513245,-109.825066,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000002115/06012020193951/MOVIE/M_06012020193951_0000000000002115_1_001-1.MP4,13018,0
30.776539,-115.80217,KARI_SANDBOX/2019-07-31-v/010000002B2DA661335D9E435F25930569F0D59EE0A49B6358DEEFEF_1.wmv,21961,0
10.879788,-119.05733,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000124828/17112019104732/MOVIE/M_17112019104732_0000000000124828_1_001-1.MP4,25861,0
37.229534,-111.82824,KARI_SANDBOX/2019-09-15-v/01000000A4396D911D6C96724D31B7F2E2CB6253ABF9FBDC702404B8_1.wmv,24545,0
2.5321236,-91.973755,ERSA_SANDBOX/2019-11-13-v/111660/17102019123301/MOVIE/M_17102019123301_0000000000111660_1_001-1.MP4,17447,0
9.202709,-92.610825,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120886/M_09112020200707_0000000000120886_1_001-1.MP4,8050,0

==> figures/embedding/data/manifold-resnetrs-50777894-kmeans-10c_5-1.csv <==
x,y,resource_id,indices,km_label
-23.258774,106.93848,KARI_SANDBOX/2019-07-31-v/010000003D19D6FD31091F61462EEAE158599CD8A5BDC8E72ECC78D5_1.wmv,18488,1
-9.642697,6.107745,KARI_SANDBOX/2019-07-31-v/01000000A4A027009FDEE14140D9A1915619EFD15C00308439F564FD_3.wmv,18722,1
-45.13076,83.16841,KARI_SANDBOX/2019-07-31-v/01000000F0D84EDBBC6F4DFD60CCE7B0B50D6BE52BA45C03B5B85D3F_1.wmv,21646,1
-38.317883,66.60669,KARI_SANDBOX/2019-06-20-v/01000000C26D0A9D0F6D597997EF3C76129F3693ACE33E824F408E82_1.wmv,6910,1
-24.66378,49.5633,KARI_SANDBOX/2020-07-26-v/01000000124EFC400389130251CF1E8F8BA747B429E1FA00897A75D0_1.wmv,49145,1
-26.625902,86.33115,ERSA_SANDBOX/2019-11-13-v/96419/10092019102459/MOVIE/M_10092019102459_0000000000096419_1_001-1.MP4,10198,1
-69.434074,63.404804,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124178/M_14112020140427_0000000000124178_1_001-1.MP4,5493,1
-59.376514,80.3226,KARI_SANDBOX/2019-07-31-v/0100000005AA32723B1C42FFDD163FE332A11F9EB87177419FB070D7_2.wmv,15192,1
-16.765308,95.73342,KARI_SANDBOX/2019-09-15-v/010000002B4900976F69FBED625EE44BC5C2013F4E71BF5FC01096BC_3.wmv,4297,1
-22.75337,58.465134,KARI_SANDBOX/2019-07-31-v/0100000029DB49894888186E1340A578D6577548431585BEFFDABFE3_1.wmv,22017,1
27.811802,81.72738,KARI_SANDBOX/2019-06-20-v/010000001FE5B4FCF9C3F606401DF4A64C5C1BCB67A7356360DE3F86_1.wmv,12666,1
-30.547949,36.812332,KARI_SANDBOX/2019-05-27/010000002CDA0EECD51E552CB5FB32DC93282467D94E87A5663F3B09_2.wmv,24440,1
-32.6013,85.756325,KARI_SANDBOX/2019-09-15-v-inflammed/01000000D37D66667AA53D452004222A1F2C4310811C06EAD5FB98D8_2.wmv,13549,1
-37.18175,30.591007,KARI_SANDBOX/2019-06-20-v/01000000E3739063C3847C997C369D5E52AC199F1448550C47D74CC4_1.wmv,26702,1
18.85766,90.22728,KARI_SANDBOX/2019-06-20-v/01000000C28ABDAF88C0CD4D71ABA3DD349F8BACDAA988F3970DB735_2.wmv,12385,1
-50.202335,55.625946,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138063/M_11172020120201_0000000000138063_1_001-1.MP4,10989,1
-42.854256,87.927315,KARI_SANDBOX/2020-07-26-v/010000001C89C095C186F20CB15CC0E69DAD0A9CF39A194DA4BBF7FE_2.wmv,24483,1
-59.721195,91.16273,ERSA_SANDBOX/2019-12-12-v/missing_metadata/113892/09272019074038/MOVIE/M_09272019074038_0000000000113892_1_001-1.MP4,4003,1
-51.65579,71.65709,KARI_SANDBOX/2019-05-27/010000009B89EC2F861C8254F629FEFA9B05B0098727A94C9275C1F8_2.wmv,39832,1
-39.74147,98.072716,KARI_SANDBOX/2020-07-26-v/010000001C89C095C186F20CB15CC0E69DAD0A9CF39A194DA4BBF7FE_2.wmv,29322,1
-52.01062,63.37322,YMIR_SANDBOX/2020-02-03/1154/2933/16f65e05-c9cd-4be3-b1b4-8f95f1e325d2.mp4,10795,1
-31.42888,97.12698,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127979/M_09282020133531_0000000000127979_1_001-1.MP4,13840,1
-51.074856,46.477886,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000013534019/11122019105918/MOVIE/M_11122019105918_0000000013534019_1_001-1.MP4,11197,1
1.6615028,54.62762,KARI_SANDBOX/2019-09-15-v/01000000192CB75F1B5621B5E92A323D745378012A4E9A274907D370_2.wmv,20659,1
-18.693356,41.105026,KARI_SANDBOX/2019-09-15-v/01000000913247F6933BA19C6A8D6EE6258E370E65B0C1B924F2ED28_1.wmv,30184,1
-41.17018,88.44516,KARI_SANDBOX/2019-09-15-v/01000000079FD29EF6DABF2BBFF8722C8338C867184884DE05E693A4_1.wmv,15480,1
-32.751026,82.52372,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126595/M_19112020221831_0000000000126595_1_001-1.MP4,15917,1
-27.729599,57.622746,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124204/M_14112020144039_0000000000124204_1_001-1.MP4,15292,1
14.378564,93.174736,KARI_SANDBOX/2019-07-31-v/010000007C53073FE2C8B3319225EEDB3E3614D1A95A12E8A59AF0A1_2.wmv,23725,1
-38.295574,99.768555,KARI_SANDBOX/2019-06-20-v/0100000036638C0F9A56CB90117107DD4FCE743C6E36784A3C2F3492_2.wmv,15792,1
-37.634655,27.41213,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114847/23102020181051/MOVIE/M_23102020181051_0000000000114847_1_001-1.MP4,8310,1
14.546095,94.8926,KARI_SANDBOX/2019-07-31-v/01000000CF8E3C504D2150FD3EF07C450D383F6E51644B04508ECB7F_1.wmv,27713,1
-23.01351,58.093212,KARI_SANDBOX/2019-05-27/01000000E3DAE08A30128DB72617DDCFFB6F476B255E76BD982248A1_1.wmv,16723,1
-29.106401,89.72018,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000117996/10042020164350/MOVIE/M_10042020164350_0000000000117996_1_001-1.MP4,6667,1
-56.563137,58.849274,KARI_SANDBOX/2019-06-20-v/0100000079572F876089D37C7256F7E5441FEBBFAC92544679ED0875_1.wmv,3694,1
-51.901474,71.95731,KARI_SANDBOX/2019-05-27/010000009B89EC2F861C8254F629FEFA9B05B0098727A94C9275C1F8_2.wmv,39804,1
-23.345814,24.164282,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143701/M_11282020122734_0000000000143701_1_001-1.MP4,11112,1
-22.122164,80.73252,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120896/M_06112020211852_0000000012089620_1_001-1.MP4,15693,1
-31.540745,79.043755,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000004173/11162019135510/MOVIE/M_11162019135510_0000000000004173_1_001-1.MP4,28830,1
-37.000862,58.717957,KARI_SANDBOX/2020-07-26-v/010000001C891FF48FBD5ED279E54111FC0EB93EE909E3733ED764E2_3.wmv,18742,1
-14.966592,83.07882,KARI_SANDBOX/2019-09-15-v/01000000326DC1814D4C55A90E043EF5B732E719A6AE1130383ED981_2.wmv,37914,1
-39.088314,79.31929,KARI_SANDBOX/2019-05-27/01000000D14BEC5BD9568E947DC5F265382AEDBCCC8C73F30734FFE1_3.wmv,9702,1
-43.312622,95.1818,KARI_SANDBOX/2020-07-26-v/01000000840F2A48C963BDC3FA2042E5EFA7FCE8BB1C69576B134782_1.wmv,21621,1
-46.236774,73.62789,KARI_SANDBOX/2019-07-31-v/01000000A4A027009FDEE14140D9A1915619EFD15C00308439F564FD_3.wmv,23185,1
-27.175985,82.48787,KARI_SANDBOX/2019-09-15-v/010000000DD05862E354BC9F81D49BCD4037F55187265436DAAF64D0_2.wmv,36395,1
-43.349087,55.089184,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139880/M_16122020150946_0000000000139880_1_001-1.MP4,3928,1
-49.579876,27.965767,YMIR_SANDBOX/2019-09-29/847/2314/bf712208-2751-4a69-b430-2ae347367427.mp4,16735,1
-41.886204,82.78657,YMIR_SANDBOX/2019-11-19-GI S102/17683/133940/2b6e11db-0205-423f-9d83-3007c83e8d25.mp4,62764,1
-5.7207413,96.4519,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000011797520/30102020184253/MOVIE/M_30102020184253_0000000011797520_1_001-1.MP4,35993,1
-38.116505,89.22514,KARI_SANDBOX/2019-06-20-v/0100000031985D5C74D29215F32F6AAC547587E4A342BDD2AD7365B8_1.wmv,27249,1
-10.4120865,101.31671,KARI_SANDBOX/2019-07-31-v/01000000DA9A64B846012AEE876D679F557D0D90241AAA126DD416F2_1.wmv,21113,1
-28.97036,33.59864,KARI_SANDBOX/2019-06-20-v/01000000C41DC0B5F0309890C5A712E1103F7B4D27D6C7DA1D41537F_1.wmv,25957,1
-28.079327,-1.9846817,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/118635/M_02112020122107_0000000000118635_1_001-1.MP4,18061,1
-66.959595,59.7554,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114628/09282019164103/MOVIE/M_09282019164103_0000000000114628_1_001-1.MP4,10108,1
-27.740122,79.75226,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123353/M_09172020160546_0000000000123353_1_001-1.MP4,16308,1
-72.61172,54.755657,KARI_SANDBOX/2019-09-15-v/01000000CE98F08CA8C4239396CA6D4AE4A960D1E31976979C4CB256_1.wmv,8714,1
-59.884888,59.46349,KARI_SANDBOX/2021-01-12-v/010000004DBEB4AA218A0D03139434015820D22C9444C28473492F4F_1.wmv,10552,1
-40.992657,26.004965,KARI_SANDBOX/2019-07-31-v/01000000404B7B2C6C0E96EFDB6BB52D8A12EDAEB9732926D6F07C58_1.wmv,18675,1
-58.741947,52.746555,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000002115/06012020193951/MOVIE/M_06012020193951_0000000000002115_1_001-1.MP4,2648,1
7.567474,95.57474,KARI_SANDBOX/2019-09-15-v-inflammed/01000000C6BC9A3E81789607AE7072F6D0137F9578A7E8ED358A96DF_1.wmv,35254,1
-20.340944,103.144966,KARI_SANDBOX/2019-09-15-v-inflammed/01000000070BDB530350B53DD4415D476C60813F5F8B6D5C627D760F_4.wmv,8590,1
-35.312458,82.872795,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000011827620/31102020155937/MOVIE/M_31102020155937_0000000011827620_1_001-1.MP4,17134,1
-65.45726,63.49606,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114485/09282019113108/MOVIE/M_09282019113108_0000000000114485_1_001-1.MP4,1911,1
-27.946812,63.501163,KARI_SANDBOX/2019-09-15-v/01000000D289566386195CEA3496ADB46F8514B04882A279D79FEA9C_1.wmv,7270,1
-45.315716,50.86895,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139682/M_16122020094807_0000000000139682_1_001-1.MP4,2280,1
-42.96503,45.52866,KARI_SANDBOX/2020-07-26-v/01000000840F2A48C963BDC3FA2042E5EFA7FCE8BB1C69576B134782_1.wmv,5835,1
-6.5614343,96.5782,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139387/M_15122020153837_0000000000139387_1_001-1.MP4,19515,1
-8.310032,80.40189,YMIR_SANDBOX/2019-08-07/516/1858/6aad2968-cd64-44c5-a03e-0c7d217c6402.mp4,7375,1
-72.85621,68.51991,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115224/08292020193614/MOVIE/M_08292020193614_0000000000115224_1_001-1.MP4,3102,1
-44.90775,69.79182,KARI_SANDBOX/2019-09-15-v/010000002466D991F7E66C6DB434438AD9EAE0AE9234B098C0AB5995_1.wmv,29715,1
-3.542841,98.26607,KARI_SANDBOX/2019-12-22-v/01000000E0D042DA91EE065BFE5F2AEEB5DD5DC3E759B5F8C2574249_1.wmv,6573,1
-56.623283,69.45087,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139375/M_15122020145538_0000000000139375_1_001-1.MP4,8079,1
25.185404,91.14728,KARI_SANDBOX/2019-06-20-v/0100000079572F876089D37C7256F7E5441FEBBFAC92544679ED0875_1.wmv,27118,1
-37.13595,26.198895,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114667/09282019191644/MOVIE/M_09282019191644_0000000000114667_1_001-1.MP4,6177,1
-26.658628,81.919846,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115928/26102020195802/MOVIE/M_26102020195802_0000000000115928_1_001-1.MP4,3752,1
-23.668282,80.114876,ERSA_SANDBOX/2019-11-13-v/114179/23102019161537/MOVIE/M_23102019161537_0000000000114179_1_001-1.MP4,13045,1
-28.506166,30.841925,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124204/M_14112020144039_0000000000124204_1_001-1.MP4,13798,1
-30.199438,57.761814,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145360/M_29122020155516_0000000000145360_1_001-1.MP4,17721,1
-46.101246,92.42163,KARI_SANDBOX/2019-07-31-v/0100000068DFC97862F8A60714279F38CC3FA9C4DBF33098AA95E864_1.wmv,32108,1
-45.05606,56.01226,KARI_SANDBOX/2019-09-15-v/010000002B4900976F69FBED625EE44BC5C2013F4E71BF5FC01096BC_3.wmv,4228,1
-35.60502,70.30653,YMIR_SANDBOX/2019-08-07/529/1865/7cc1a4fd-f05d-48ce-b960-41717df0bead.mp4,57538,1
-54.518753,34.698284,KARI_SANDBOX/2019-12-22-v/01000000E0D042DA91EE065BFE5F2AEEB5DD5DC3E759B5F8C2574249_1.wmv,13573,1
-28.729395,51.408653,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121321/M_07112020162101_0000000000121321_1_001-1.MP4,5036,1
-72.246506,65.56461,KARI_SANDBOX/2019-07-31-v/01000000A608C341E723699A198402CD5A580B85A2A1F790823555C3_1.wmv,14079,1
-40.493652,64.29487,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118013/09042020201804/MOVIE/M_09042020201804_0000000000118013_1_001-1.MP4,7206,1
25.635235,86.96514,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130873/30112019133432/MOVIE/M_30112019133432_0000000000130873_1_001-1.MP4,18141,1
-10.772373,84.861824,KARI_SANDBOX/2019-06-20-v/01000000756C8DA0DCC2386F4EBF0D523AD6F1FA2DCB943F8A667626_5.wmv,4512,1
20.811453,85.20436,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124028/M_10182020193315_0000000000124028_1_001-1.MP4,20765,1
-17.269592,104.56654,KARI_SANDBOX/2019-06-20-v/01000000C91F1B9E1098EC236ADC65BB3A6805E0B1831B527E289579_1.wmv,30931,1
-45.76242,71.831024,KARI_SANDBOX/2019-06-20-v/010000000C67423064E82DD0ADD1F9A722A37F6634521E9C87B8CD7A_1.wmv,19578,1
-36.057564,95.92605,KARI_SANDBOX/2019-07-31-v/01000000F2C05CDD69A6A17AC43DAF0532230876CF6E0F4FA3F5189E_3.wmv,18661,1
-4.685171,93.62141,KARI_SANDBOX/2019-07-31-v/0100000000A340D952C19705F4BE402CD887508811E325F458FD270B_1.wmv,8439,1
25.620968,66.53622,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000004173/11162019135510/MOVIE/M_11162019135510_0000000000004173_1_001-1.MP4,11479,1
-22.917557,88.58486,KARI_SANDBOX/2019-07-31-v/0100000049657A0D25B58E658911806414E9075CA94721EA687A1FF5_1.wmv,15539,1
-63.3388,41.18053,KARI_SANDBOX/2019-07-31-v/01000000ACD21CEC8AFFF459BCFEF6AF381BD20EEF644C9E89855329_4.wmv,14863,1
-72.82511,47.33158,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000117996/10042020164350/MOVIE/M_10042020164350_0000000000117996_1_001-1.MP4,9269,1
-10.343739,101.39482,KARI_SANDBOX/2019-07-31-v/01000000DA9A64B846012AEE876D679F557D0D90241AAA126DD416F2_1.wmv,21102,1
-10.94417,98.33968,KARI_SANDBOX/2019-09-15-v/0100000045AE8A1C811C0933890358272326A2D857FCFA5E3B72DC0D_1.wmv,15712,1
-33.25162,31.834236,ERSA_SANDBOX/2019-11-13-v/109309/08162019161302/MOVIE/M_08162019161302_0000000000109309_1_001-1.MP4,9987,1
-65.76356,47.354607,KARI_SANDBOX/2019-05-27/010000009B89EC2F861C8254F629FEFA9B05B0098727A94C9275C1F8_2.wmv,11191,1
-37.479374,81.679565,ERSA_SANDBOX/2019-11-13-v/91293/08282019112126/MOVIE/M_08282019112126_0000000000091293_1_001-1.MP4,11389,1
-2.3263178,82.19487,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117386/09042019210131/MOVIE/M_09042019210131_0000000000117386_1_001-1.MP4,12671,1
-62.463364,40.745182,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139757/M_10212020185838_0000000000139757_1_001-1.MP4,5317,1
-10.060634,59.320263,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139386/M_15122020151706_0000000000139386_1_001-1.MP4,13480,1
-52.40435,74.516235,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120896/M_06112020211852_0000000012089620_1_001-1.MP4,14071,1
-38.00016,80.52658,KARI_SANDBOX/2019-06-20-v/010000000850ED04BCE828795F1BA8CA0FA8A34BB8DB03A59946F9C4_1.wmv,8225,1
-29.136234,67.68164,KARI_SANDBOX/2020-01-26-v/01000000DCAB1CEDFBF42C99C7BA1384702B5B354C75DC622449176C_1.wmv,16010,1
-10.834451,84.92261,KARI_SANDBOX/2019-06-20-v/01000000756C8DA0DCC2386F4EBF0D523AD6F1FA2DCB943F8A667626_5.wmv,4503,1
-37.063553,48.386448,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118013/09042020201804/MOVIE/M_09042020201804_0000000000118013_1_001-1.MP4,7212,1
-39.735966,41.731323,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123289/M_09172020144041_0000000000123289_1_001-1.MP4,5526,1
-54.053284,90.5588,KARI_SANDBOX/2019-07-31-v/01000000DF2E3BCAEC45CE58648B319A910FF80694DB8B7F87C07C63_2.wmv,2482,1
-59.719086,59.451717,KARI_SANDBOX/2021-01-12-v/010000004DBEB4AA218A0D03139434015820D22C9444C28473492F4F_1.wmv,10535,1
-41.457138,61.7807,KARI_SANDBOX/2019-06-20-v/01000000BE83D8C60EB63C27E5B5A46D2224254F0BE5378DBED5859E_2.wmv,13516,1
-34.57394,63.783978,KARI_SANDBOX/2019-07-31-v/01000000404B7B2C6C0E96EFDB6BB52D8A12EDAEB9732926D6F07C58_1.wmv,19828,1
-46.110764,69.56544,KARI_SANDBOX/2019-09-15-v/01000000A4C32C767651D86FD0E470829A509BB68D58320031A525B9_1.wmv,16830,1
-67.02278,48.303932,KARI_SANDBOX/2019-05-27/010000009B89EC2F861C8254F629FEFA9B05B0098727A94C9275C1F8_2.wmv,10789,1
-31.198933,66.242195,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/144232/M_27122020082548_0000000000144232_1_001-1.MP4,18333,1
-43.031773,82.2934,ERSA_SANDBOX/2019-11-13-v/112245/18102019155302/MOVIE/M_18102019155302_0000000000112245_1_001-1.MP4,6707,1
7.331994,98.14672,KARI_SANDBOX/2019-09-15-v/01000000BDB8DD94E81B6EAE30175ACFD92A5C169F331718C1DE9E8B_2.wmv,19671,1
-9.229558,109.68966,KARI_SANDBOX/2019-07-31-v/01000000E7592FE367C5B9E77BFBB3337E44AAC00A0D7BB087E18842_1.wmv,11512,1
-38.50141,75.79447,KARI_SANDBOX/2019-07-31-v/01000000DF2E3BCAEC45CE58648B319A910FF80694DB8B7F87C07C63_2.wmv,9591,1
-39.901997,75.00442,KARI_SANDBOX/2019-09-15-v-inflammed/010000003009E118EE6A50C07C2527312900B6EB2D9D1149FB293336_1.wmv,37341,1
-15.251353,90.97129,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120097/M_09102020125417_0000000000120097_1_001-1.MP4,17089,1
-43.64557,69.31409,ERSA_SANDBOX/2019-12-12-v/missing_metadata/98939/09162019123756/MOVIE/M_09162019123756_0000000000098939_1_001-1.MP4,10067,1
-18.772278,92.6244,ERSA_SANDBOX/2020-03-29-v/no_findings/0000000000005401/12192019174554/MOVIE/M_12192019174554_0000000000005401_1_001-1.MP4,8544,1
30.34848,83.39576,KARI_SANDBOX/2019-07-31-v/010000007C53073FE2C8B3319225EEDB3E3614D1A95A12E8A59AF0A1_2.wmv,44851,1
-7.548758,101.094475,KARI_SANDBOX/2019-07-31-v/01000000B7330B6D290A3EB2661F4E23FA1B2611223B453591B13F99_1.wmv,15040,1
-0.96181023,-11.639425,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117386/09042019210131/MOVIE/M_09042019210131_0000000000117386_1_001-1.MP4,12355,1
-5.2736053,103.226654,KARI_SANDBOX/2021-01-12-v/010000004DBEB4AA218A0D03139434015820D22C9444C28473492F4F_1.wmv,9356,1
-56.777493,82.04966,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141062/M_10232020215651_0000000000141062_1_001-1.MP4,10742,1
-33.433647,96.1868,KARI_SANDBOX/2019-07-31-v/01000000CEA1B449D494E628866E9D7F0DA78503B0C1D63FD5F65C29_1.wmv,46911,1
-46.76195,93.41035,KARI_SANDBOX/2019-06-20-v/010000005975C286521737270B0615BEC9C839CABDFD31B30B808FF7_2.wmv,10146,1
-29.00179,106.26716,KARI_SANDBOX/2019-05-27/01000000ADF7C14C2162313811CDF5CF6FF37860959A5A44AF30E894_2.wmv,21724,1
-34.871895,91.350876,ERSA_SANDBOX/2020-08-01-colonoscopy-v/with_findings/0000000000080964/06082020142840/MOVIE/M_06082020142840_0000000000080964_1_001-1.MP4,6866,1
-21.258692,89.30248,KARI_SANDBOX/2019-09-15-v/01000000C3C3702F70684229C25B56A603A4F8AE0A420FD048F951D5_1.wmv,11491,1
-23.643473,66.67126,YMIR_SANDBOX/2020-02-03/1289/3245/d5b9a91d-870f-4e6f-ab2f-8e7a68be98d3.mp4,9140,1
-73.86995,60.827526,ERSA_SANDBOX/2019-11-13-v/92753/31082019161655/MOVIE/M_31082019161655_0000000000092753_1_001-1.MP4,2354,1
-42.38249,64.09814,KARI_SANDBOX/2019-07-31-v/01000000404B7B2C6C0E96EFDB6BB52D8A12EDAEB9732926D6F07C58_1.wmv,21159,1
4.8244677,94.68529,KARI_SANDBOX/2019-09-15-v/010000009D1C83DE0D1CC6EE26CE2EA43EA75DDCC70D81FBC64E2F4D_2.wmv,7963,1
-8.527673,95.16832,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000011810820/31102020120006/MOVIE/M_31102020120006_0000000011810820_1_001-1.MP4,6685,1
-44.024677,44.360428,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139379/M_11192020174656_0000000000139379_1_001-1.MP4,6084,1
-22.451727,86.73349,ERSA_SANDBOX/2019-11-13-v/101462/23092019094945/MOVIE/M_23092019094945_0000000000101462_1_001-1.MP4,12497,1
-12.070599,100.30155,KARI_SANDBOX/2019-09-15-v/0100000045AE8A1C811C0933890358272326A2D857FCFA5E3B72DC0D_7.wmv,734,1
-64.75026,76.415535,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126129/M_09232020225032_0000000000126129_1_001-1.MP4,4586,1
-42.273365,54.77564,KARI_SANDBOX/2019-07-31-v/0100000036DA582A68FA9BF83320D98E5A65C395C093CFF702953AB7_1.wmv,7918,1
-38.79139,82.81332,KARI_SANDBOX/2019-06-20-v/01000000EA3F3A3EE0339BD70F15536387D8D46F2A60E0537EC108C5_2.wmv,23525,1
2.8999746,-8.722846,ERSA_SANDBOX/2019-11-13-v/111872/17102019192920/MOVIE/M_17102019192920_0000000000111872_1_001-1.MP4,2686,1
-40.61088,67.247475,ERSA_SANDBOX/2019-11-13-v/115673/26102019124038/MOVIE/M_26102019124038_0000000000115673_1_001-1.MP4,26987,1
-49.560425,97.42233,KARI_SANDBOX/2019-07-31-v/01000000D950A3A184798C9B334EBACBD87C7A654618446566E26664_1.wmv,11203,1
-29.66613,65.666046,KARI_SANDBOX/2019-09-15-v/010000003BC6697D3A645AF88CA8FADE1F4C2CE27520FEDCBE9BD344_2.wmv,4462,1
-53.24003,59.87481,ERSA_SANDBOX/2019-11-13-v/109767/12102019180809/MOVIE/M_12102019180809_0000000000109767_1_001-1.MP4,6405,1
-32.62121,79.58469,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114667/09282019191644/MOVIE/M_09282019191644_0000000000114667_1_001-1.MP4,14250,1
-29.40341,37.635883,KARI_SANDBOX/2019-09-15-v/010000002B4900976F69FBED625EE44BC5C2013F4E71BF5FC01096BC_3.wmv,4048,1
-2.4311852,95.65328,KARI_SANDBOX/2020-06-15-v/01000000803E604EA392A5A3B721B98E2AAE31844A62A57E8248A33B_2.wmv,25872,1
-47.945427,68.60857,KARI_SANDBOX/2019-07-31-v/010000002B2DA661335D9E435F25930569F0D59EE0A49B6358DEEFEF_1.wmv,11279,1
-35.465244,41.19877,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139387/M_15122020153837_0000000000139387_1_001-1.MP4,15178,1
27.706781,67.941315,KARI_SANDBOX/2019-07-31-v/01000000F638FAEA9F1A58CEB916922C0C8AF80816BA189D9AD15D85_1.wmv,4541,1
2.3382103,-11.028411,ERSA_SANDBOX/2020-03-29-v/with_findings/0000000000025558/01072020124421/MOVIE/M_01072020124421_0000000000025558_1_001-1.MP4,3462,1
-45.32282,93.72725,KARI_SANDBOX/2019-06-20-v/010000004AFC1B8EEB02AE71B3BF2958612CDB3B01CD4D33E2627B5F_4.wmv,21509,1
-52.310905,46.661118,KARI_SANDBOX/2019-09-15-v/01000000A59CC0410B4067D99F3779E12D4F69543E1F005A07C35C0E_1.wmv,13988,1
29.456488,90.135124,KARI_SANDBOX/2019-09-15-v/0100000025A3ED8D4C4E9946CC252363BF7EDAD4AF9E15F251289557_2.wmv,25593,1
-39.837036,31.8909,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121953/M_09142020192843_0000000000121953_1_001-1.MP4,8778,1
-30.27124,43.318005,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114971/09282020080410/MOVIE/M_09282020080410_0000000000114971_1_001-1.MP4,10633,1
-11.892399,75.23776,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118290/01112019175348/MOVIE/M_01112019175348_0000000000118290_1_001-1.MP4,7512,1
-32.40857,98.97833,KARI_SANDBOX/2020-07-26-v/010000001C89C095C186F20CB15CC0E69DAD0A9CF39A194DA4BBF7FE_2.wmv,43300,1
18.904182,86.76207,ERSA_SANDBOX/2019-11-13-v/109384/08162019192840/MOVIE/M_08162019192840_0000000000109384_1_001-1.MP4,6099,1
-51.47759,22.77513,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000127971/09292019124924/MOVIE/M_09292019124924_0000000000127971_1_001-1.MP4,6695,1
-54.429592,57.65377,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140445/M_11212020184154_0000000000140445_1_001-1.MP4,5383,1
-53.45477,94.93305,KARI_SANDBOX/2019-12-22-v/01000000CAC460182BE5BA4B4849C664A578526182F48B593F5B1D00_1.wmv,8334,1
-19.412382,90.26675,KARI_SANDBOX/2019-06-20-v/010000001FE5B4FCF9C3F606401DF4A64C5C1BCB67A7356360DE3F86_1.wmv,5674,1
-62.695354,48.996166,ERSA_SANDBOX/2019-11-13-v/115826/26102019184700/MOVIE/M_26102019184700_0000000011582619_1_001-1.MP4,5869,1
-32.458008,95.768906,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124178/M_14112020140427_0000000000124178_1_001-1.MP4,12526,1
-31.001532,9.387785,ERSA_SANDBOX/2019-11-13-v/88920/22082019103312/MOVIE/M_22082019103312_0000000000088920_1_001-1.MP4,12255,1
-43.36214,38.521175,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125549/M_10222020154403_0000000000125549_1_001-1.MP4,3013,1
-23.799173,79.378204,KARI_SANDBOX/2019-07-31-v/0100000048C4EBDB5918C68AD59752641FDC29812BB80DE15353A6C5_1.wmv,16684,1
-50.014973,40.00667,ERSA_SANDBOX/2019-12-12-v/missing_metadata/112438/09232019092523/MOVIE/M_09232019092523_0000000000112438_1_001-1.MP4,23818,1
-30.282497,95.46769,KARI_SANDBOX/2019-07-31-v/010000001F291EA8A3BCD052873E024CFDFDB9D2C8B6A68B47BCAF32_1.wmv,20904,1
-7.626382,91.15739,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000125556/19112019094828/MOVIE/M_19112019094828_0000000000125556_1_001-1.MP4,5835,1
-32.577606,86.65695,KARI_SANDBOX/2019-07-31-v/0100000046F3A52242D882FDC3B75DAEDEB8E4A220CADB5E85448F07_1.wmv,40817,1
-62.06565,52.605835,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000011827620/31102020155937/MOVIE/M_31102020155937_0000000011827620_1_001-1.MP4,25775,1
-36.466984,38.58698,KARI_SANDBOX/2020-07-26-v/01000000320BDC3AE48ED3210CF7EDC8BEC95DB4D0D35C7357605FBD_1.wmv,6095,1
-33.239735,39.68296,KARI_SANDBOX/2019-09-15-v/0100000027F5EC01FE4E2B3CB321EF799177A0FB1E933B609AB7BD2A_1.wmv,46155,1
-25.828854,54.27356,KARI_SANDBOX/2019-07-31-v/010000003D19D6FD31091F61462EEAE158599CD8A5BDC8E72ECC78D5_1.wmv,15506,1
-39.11471,62.46336,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115224/08292020193614/MOVIE/M_08292020193614_0000000000115224_1_001-1.MP4,13375,1
-37.345856,95.10671,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000123244/13112019174533/MOVIE/M_13112019174533_0000000000123244_1_001-1.MP4,31437,1
-58.619713,31.271452,ERSA_SANDBOX/2020-01-14-v/unclassified_metadata/0000000000131353/10072019103744/MOVIE/M_10072019103744_0000000000131353_1_001-1.MP4,13971,1
-5.6199293,85.046036,KARI_SANDBOX/2019-07-31-v/01000000F2C05CDD69A6A17AC43DAF0532230876CF6E0F4FA3F5189E_3.wmv,12539,1
-8.179306,-6.102336,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000128032/24112019185822/MOVIE/M_24112019185822_0000000000128032_1_001-1.MP4,27542,1
-40.949894,30.22779,KARI_SANDBOX/2019-06-20-v/01000000E27FD40AFC33F2E63DEEBE4EBD6454CA6091C69FB4E153F6_1.wmv,18259,1
25.266895,75.54041,KARI_SANDBOX/2020-07-26-v/0100000036EA09BC879217EB2D47622672AB3BBD725BEE9FAD2BCC3B_3.wmv,15966,1
-45.177746,56.320915,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140611/M_18122020065114_0000000000140611_1_001-1.MP4,10933,1
-21.6452,99.93414,KARI_SANDBOX/2019-06-20-v/01000000CC64B7105B183FFDCE6D5E3BAEC343AC813F7E913F772D60_1.wmv,15221,1
-16.180765,110.347244,KARI_SANDBOX/2019-07-31-v/01000000A4A027009FDEE14140D9A1915619EFD15C00308439F564FD_3.wmv,12154,1
-27.580322,92.07851,KARI_SANDBOX/2019-05-27/01000000867460756616013D786BD4422154A2C5DF44A94FEAB87DAE_4.wmv,573,1
-39.709286,70.99254,ERSA_SANDBOX/2019-11-13-v/109309/08162019161302/MOVIE/M_08162019161302_0000000000109309_1_001-1.MP4,10181,1
-28.160044,88.901794,KARI_SANDBOX/2019-07-31-v/010000005402105BB52C50E0513F50D7F4D38EF6C35F47640E57904F_1.wmv,14777,1
-9.686452,75.26832,KARI_SANDBOX/2019-09-15-v-inflammed/01000000D788B54A762851B032283D4938C9C50BB7F13303806BDD0C_3.wmv,16295,1
-41.03613,30.701777,KARI_SANDBOX/2019-06-20-v/0100000036638C0F9A56CB90117107DD4FCE743C6E36784A3C2F3492_2.wmv,18415,1
-20.38019,59.06087,KARI_SANDBOX/2019-09-15-v/0100000036373A78433F3A861A4945275CC905E1EA5CF3A5015CC5FF_1.wmv,17302,1
-48.500755,65.22492,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139389/M_11192020181456_0000000000139389_1_001-1.MP4,5752,1
-14.41841,71.02163,KARI_SANDBOX/2019-05-27/010000002DD7B2EBF0F282D5C2AC8954E82C81FAC9C637B2C3B7E1F3_1.wmv,25969,1
-8.102029,98.566315,KARI_SANDBOX/2019-11-25-v/01000000E452FB120FC89D33CB9581A6158A7E85F0342AB7B2EFA9F1_1.wmv,20802,1
-29.366484,77.95364,KARI_SANDBOX/2019-09-15-v/01000000326DC1814D4C55A90E043EF5B732E719A6AE1130383ED981_2.wmv,27384,1
-28.118793,32.384056,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141071/M_18122020160751_0000000000141071_1_001-1.MP4,8927,1
-29.678001,43.416813,KARI_SANDBOX/2020-07-26-v/0100000036EA09BC879217EB2D47622672AB3BBD725BEE9FAD2BCC3B_3.wmv,53081,1
-7.6365733,109.41464,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115817/26102020160212/MOVIE/M_26102020160212_0000000000115817_1_001-1.MP4,20432,1
-37.674778,83.736824,ERSA_SANDBOX/2019-11-13-v/88920/22082019103312/MOVIE/M_22082019103312_0000000000088920_1_001-1.MP4,14140,1
8.384244,88.32232,KARI_SANDBOX/2019-09-15-v-inflammed/01000000EABDA102CC12A772806DA8686C38E393B318168CE1CD7AB8_1.wmv,20824,1
-50.64894,87.89013,KARI_SANDBOX/2019-09-15-v/010000001D1632B001D712BE206F76FA8AD6E8504BF68CEEEA43FFF2_1.wmv,26746,1
-21.464273,41.138004,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143701/M_11282020122734_0000000000143701_1_001-1.MP4,10493,1
-52.29712,75.98935,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000123961/09202019113108/MOVIE/M_09202019113108_0000000000123961_1_001-1.MP4,13494,1
-38.210102,41.427032,KARI_SANDBOX/2019-12-22-v/01000000CAC460182BE5BA4B4849C664A578526182F48B593F5B1D00_1.wmv,19679,1
-40.63175,50.750763,ERSA_SANDBOX/2019-12-12-v/with_polyp/118859/03112019102905/MOVIE/M_03112019102905_0000000000118859_1_001-1.MP4,8574,1
-26.08943,106.95188,KARI_SANDBOX/2019-07-31-v/010000001F291EA8A3BCD052873E024CFDFDB9D2C8B6A68B47BCAF32_1.wmv,6006,1
-39.09306,67.85251,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126129/M_09232020225032_0000000000126129_1_001-1.MP4,9596,1
-53.735832,56.068203,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122383/M_10112020195058_0000000012238320_1_001-1.MP4,7662,1
-38.382435,62.6541,KARI_SANDBOX/2019-07-31-v/01000000B3513F71CADF3BF19D19E5B2FC196D533EF6DEC0E62669FC_2.wmv,31988,1
-66.95099,55.060806,KARI_SANDBOX/2019-06-20-v/01000000D4FE0AC90BB32361C738EBA2B4FA6EEFE779B147BF5BD398_1.wmv,13161,1
-31.859322,89.55882,KARI_SANDBOX/2019-09-15-v/01000000A76201190B5EDBF95E8D085606FE143399C8C06B03854D7A_1.wmv,23829,1
-37.703545,87.28356,KARI_SANDBOX/2019-09-15-v/010000001D1632B001D712BE206F76FA8AD6E8504BF68CEEEA43FFF2_1.wmv,30847,1
-46.90971,60.5736,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125105/M_09212020215821_0000000000125105_1_001-1.MP4,4478,1
0.14741515,97.93835,KARI_SANDBOX/2019-07-31-v/0100000009FEA3D9FAC7063B4C54B2CA7AB2162FE192A906E118AA4B_2.wmv,17740,1
-64.73447,76.41765,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126129/M_09232020225032_0000000000126129_1_001-1.MP4,4624,1
-46.857895,100.13023,KARI_SANDBOX/2019-12-22-v/01000000DECFF966D74633DBAFE0CFFF98011B0FD1ACB796875B4B0B_1.wmv,16296,1
-24.772871,40.718327,KARI_SANDBOX/2019-09-15-v/01000000135BC07FF520565EC11256F3DB6864449F1EB71B187BC4B7_1.wmv,7320,1
-34.62021,30.389263,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124078/M_14112020114835_0000000000124078_1_001-1.MP4,20979,1
-1.2861898,72.8655,KARI_SANDBOX/2019-05-27/01000000867460756616013D786BD4422154A2C5DF44A94FEAB87DAE_4.wmv,9131,1
-13.832136,64.94865,KARI_SANDBOX/2020-01-26-v-inflammed/010000007F9CCF6BE0C80EAB2F513AD899935BCC4E70D39A020758D8_1.wmv,19313,1
-39.020218,46.843887,KARI_SANDBOX/2019-06-20-v/01000000BE83D8C60EB63C27E5B5A46D2224254F0BE5378DBED5859E_2.wmv,15344,1
-37.54127,64.84927,ERSA_SANDBOX/2020-03-29-v/no_findings/0000000000015569/08022020103737/MOVIE/M_08022020103737_0000000000015569_1_001-1.MP4,2521,1
-5.5086293,103.40673,KARI_SANDBOX/2019-06-20-v/0100000048ECEFFF1B721414E09D88483CAD35E85606F4C41B7366A4_2.wmv,26181,1
-59.693436,91.136185,ERSA_SANDBOX/2019-12-12-v/missing_metadata/113892/09272019074038/MOVIE/M_09272019074038_0000000000113892_1_001-1.MP4,4005,1
-59.182285,56.9173,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115207/24102020192937/MOVIE/M_24102020192937_0000000000115207_1_001-1.MP4,11339,1
-32.20607,62.838005,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127164/M_10252020192049_0000000000127164_1_001-1.MP4,2630,1
-32.551712,53.631638,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000127680/09282019135337/MOVIE/M_09282019135337_0000000000127680_1_001-1.MP4,5237,1
6.303487,-25.189898,ERSA_SANDBOX/2019-11-13-v/116821/09032019180346/MOVIE/M_09032019180346_0000000000116821_1_001-1.MP4,245,1
-43.403732,69.2073,YMIR_SANDBOX/2020-02-03/1154/2933/16f65e05-c9cd-4be3-b1b4-8f95f1e325d2.mp4,12593,1
-0.26964882,95.20166,ERSA_SANDBOX/2019-11-13-v/96419/10092019102459/MOVIE/M_10092019102459_0000000000096419_1_001-1.MP4,16846,1
8.244019,86.62261,KARI_SANDBOX/2019-07-31-v/01000000CEA1B449D494E628866E9D7F0DA78503B0C1D63FD5F65C29_1.wmv,33526,1
-51.37635,54.28826,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125021/M_10212020161746_0000000000125021_1_001-1.MP4,13415,1
-52.371902,72.72917,ERSA_SANDBOX/2019-11-13-v/93086/02092019113114/MOVIE/M_02092019113114_0000000000093086_1_001-1.MP4,8382,1
-46.505386,69.87291,KARI_SANDBOX/2019-06-20-v/0100000031985D5C74D29215F32F6AAC547587E4A342BDD2AD7365B8_1.wmv,22761,1
-31.981005,59.2706,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118225/10052020120312/MOVIE/M_10052020120312_0000000000118225_1_001-1.MP4,2479,1
-11.594126,93.194664,KARI_SANDBOX/2019-05-27/01000000DA7777520030053869F404AB268C81DC19960BDFC77FFE6D_1.wmv,39343,1
-19.665253,103.918045,KARI_SANDBOX/2019-07-31-v/010000003D19D6FD31091F61462EEAE158599CD8A5BDC8E72ECC78D5_1.wmv,46624,1
-55.925167,49.40666,ERSA_SANDBOX/2019-11-13-v/94615/05092019123839/MOVIE/M_05092019123839_0000000000094615_1_001-1.MP4,9283,1
-44.357517,42.44071,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145993/M_31122020090830_0000000000145993_1_001-1.MP4,5855,1
-46.012753,52.972984,KARI_SANDBOX/2019-06-20-v/0100000068C14FD9CE7FA1E6B91372EA3E6FBCA32229E8F557C42457_2.wmv,14620,1
-61.262207,43.999966,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143646/M_24122020084506_0000000000143646_1_001-1.MP4,7986,1
-49.729412,86.24996,KARI_SANDBOX/2019-07-31-v/01000000F2C05CDD69A6A17AC43DAF0532230876CF6E0F4FA3F5189E_3.wmv,15265,1
-51.490234,51.6503,KARI_SANDBOX/2021-01-12-v/010000004DBEB4AA218A0D03139434015820D22C9444C28473492F4F_1.wmv,19079,1
-64.937164,48.218872,ERSA_SANDBOX/2020-09-01-colonoscopy-v/with_findings/0000000000104471/29092020173502/MOVIE/M_29092020173502_0000000000104471_1_001-1.MP4,5650,1
-60.2458,52.17681,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120438/M_10102020191302_0000000000120438_1_001-1.MP4,6142,1
-47.477158,46.644184,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142846/M_10272020201302_0000000000142846_1_001-1.MP4,1708,1
-65.56745,71.26012,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000139813/21122019095155/MOVIE/M_21122019095155_0000000000139813_1_001-1.MP4,15103,1
-27.780079,66.173454,KARI_SANDBOX/2020-07-26-v/010000001C4AC3D970D71A093636CC659AF8DD2F43C5BA955B23ADC7_1.wmv,4541,1
-61.05442,59.567574,KARI_SANDBOX/2021-01-12-v/010000004625CCB1079F21C5A4481C6B95975448F008DD9AE8B6B7DE_1.wmv,15309,1
-42.94019,88.01473,KARI_SANDBOX/2020-07-26-v/010000001C89C095C186F20CB15CC0E69DAD0A9CF39A194DA4BBF7FE_2.wmv,24492,1
-64.61159,56.172573,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139313/M_11192020154010_0000000000139313_1_001-1.MP4,9736,1
-40.023087,27.353865,KARI_SANDBOX/2019-05-27/01000000D864870FC05CFFBA31A501576AA2D4FEB80A82DCEFB08A59_6.wmv,15221,1
-51.143814,59.809063,KARI_SANDBOX/2020-01-26-v/01000000DCAB1CEDFBF42C99C7BA1384702B5B354C75DC622449176C_1.wmv,3699,1
-11.584321,93.210365,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115643/26102020125256/MOVIE/M_26102020125256_0000000000115643_1_001-1.MP4,13327,1
-38.099434,91.98739,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118013/09042020201804/MOVIE/M_09042020201804_0000000000118013_1_001-1.MP4,19858,1
-41.341473,93.625496,KARI_SANDBOX/2019-06-20-v/01000000DAD28A33BFF59E361BBDA1F3E572865E66292C76B030E2C1_5.wmv,22747,1
-0.898445,72.635765,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118355/01112019193301/MOVIE/M_01112019193301_0000000000118355_1_001-1.MP4,20568,1
-26.526148,52.765354,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000123621/14112019192458/MOVIE/M_14112019192458_0000000000123621_1_001-1.MP4,7290,1
-50.015938,51.158367,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119919/M_04112020212058_0000000011991920_1_001-1.MP4,8825,1
-56.995907,86.81603,KARI_SANDBOX/2020-07-26-v/010000001C89C095C186F20CB15CC0E69DAD0A9CF39A194DA4BBF7FE_2.wmv,23196,1
-21.570017,30.244545,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139347/M_11192020163607_0000000000139347_1_001-1.MP4,8797,1
-42.612915,45.488144,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000126602/21112019175153/MOVIE/M_21112019175153_0000000000126602_1_001-1.MP4,7689,1
-44.697918,58.637665,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121179/M_09122020130020_0000000000121179_1_001-1.MP4,11306,1
-28.31362,102.07101,ERSA_SANDBOX/2019-11-13-v/109767/12102019180809/MOVIE/M_12102019180809_0000000000109767_1_001-1.MP4,18707,1
-0.75434524,107.94523,KARI_SANDBOX/2020-01-26-v-inflammed/010000000BBC6347624E38AEF977E2639CEB5417B10F73700DE76E9C_2.wmv,13617,1
-42.584938,36.27805,ERSA_SANDBOX/2020-08-01-colonoscopy-v/no_findings/0000000000088804/06262020181555/MOVIE/M_06262020181555_0000000000088804_1_001-1.MP4,13975,1
-30.135185,81.196014,KARI_SANDBOX/2019-07-31-v/01000000DF8AACCC7B6EF12CDFCACD4427B6474256590F2CFF924376_1.wmv,2340,1
-71.26723,34.658554,KARI_SANDBOX/2020-07-26-v-inflammed/01000000F03CC7700C4C5FA3C573ED27194F8BFE012A2FFAEFE012E7_1.wmv,21747,1
-54.695038,88.33879,KARI_SANDBOX/2019-09-15-v-inflammed/01000000C6BC9A3E81789607AE7072F6D0137F9578A7E8ED358A96DF_1.wmv,38218,1
-60.03631,72.90953,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123618/M_13112020114429_0000000000123618_1_001-1.MP4,6583,1
-8.286126,89.793785,ERSA_SANDBOX/2019-11-13-v/91293/08282019112126/MOVIE/M_08282019112126_0000000000091293_1_001-1.MP4,11178,1
3.5975685,94.33413,KARI_SANDBOX/2019-12-22-v/010000009FB9DED9AD9AF7B303F593570461D24A5308BFB20F8DC9E3_2.wmv,4771,1
-59.328148,75.95343,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145468/M_30122020065601_0000000000145468_1_001-1.MP4,11993,1
-36.364166,88.89337,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120572/M_09112020125724_0000000000120572_1_001-1.MP4,11764,1
-13.650608,96.76881,KARI_SANDBOX/2019-09-15-v/0100000030FC4881B0B44CA7215D0DED91DD745075FC1D1022279065_1.wmv,3961,1
-37.5821,103.43031,ERSA_SANDBOX/2020-09-01-colonoscopy-v/with_findings/0000000000104471/29092020173502/MOVIE/M_29092020173502_0000000000104471_1_001-1.MP4,18909,1
-25.638899,79.36963,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/128573/M_24112020091427_0000000000128573_1_001-1.MP4,6448,1
-31.442894,56.39219,ERSA_SANDBOX/2019-11-13-v/92357/30082019155605/MOVIE/M_30082019155605_0000000000092357_1_001-1.MP4,9320,1
-18.089043,64.25553,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140445/M_11212020184154_0000000000140445_1_001-1.MP4,6098,1
-54.965958,60.527977,KARI_SANDBOX/2019-05-27/01000000D864870FC05CFFBA31A501576AA2D4FEB80A82DCEFB08A59_6.wmv,11864,1
-36.3202,33.422184,YMIR_SANDBOX/2020-01-08-GI S102/21454/156914/2e9ae76f-99a9-47d8-b9ce-53f8307c77c5.mp4,5978,1
-47.958897,66.340866,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138966/M_11192020094938_0000000000138966_1_001-1.MP4,8689,1
-5.638757,99.86361,KARI_SANDBOX/2019-07-31-v/0100000068DFC97862F8A60714279F38CC3FA9C4DBF33098AA95E864_1.wmv,29495,1
-4.3952045,86.56242,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000127352/22112019200949/MOVIE/M_22112019200949_0000000000127352_1_001-1.MP4,8427,1
-23.88323,55.083523,KARI_SANDBOX/2019-07-31-v/0100000046F3A52242D882FDC3B75DAEDEB8E4A220CADB5E85448F07_1.wmv,5269,1
-30.596815,82.645256,KARI_SANDBOX/2019-07-31-v/01000000995D782E8CC973232F99733337D176581931F06DC3895A3A_1.wmv,21298,1
-59.263718,62.226456,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001183/04012020122926/MOVIE/M_04012020122926_0000000000001183_1_001-1.MP4,7302,1
-59.111153,48.620102,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142272/M_21122020134655_0000000000142272_1_001-1.MP4,9356,1
-1.6876311,102.13923,KARI_SANDBOX/2021-01-12-v/010000004DBEB4AA218A0D03139434015820D22C9444C28473492F4F_1.wmv,6965,1
-13.485844,64.91511,ERSA_SANDBOX/2019-11-13-v/94615/05092019123839/MOVIE/M_05092019123839_0000000000094615_1_001-1.MP4,7826,1
-32.927628,68.30461,KARI_SANDBOX/2020-07-26-v/01000000900F476831C2B65140555B958F02A4934F3DDD43A172A3F0_1.wmv,26716,1
-29.15078,83.448074,KARI_SANDBOX/2021-01-12-v/010000005076D6E7D36B0E5094410861E179AD75572BC9ADCADF7A4E_1.wmv,26475,1
-38.446583,93.54292,KARI_SANDBOX/2019-06-20-v/01000000291445A98AF4B60BC8844B379DBC6C7D78D3B7CFD7C7CCDF_1.wmv,8118,1
-19.256128,67.29892,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000126480/09262019130651/MOVIE/M_09262019130651_0000000000126480_1_001-1.MP4,9495,1
-43.602394,95.91127,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139796/M_10212020195556_0000000000139796_1_001-1.MP4,6437,1
-51.27501,81.01674,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000139772/20122019195417/MOVIE/M_20122019195417_0000000000139772_1_001-1.MP4,5503,1
-40.299156,98.316864,KARI_SANDBOX/2020-06-15-v/010000002FFC924DCCB66354F772628F9EC885EDD30244A5BF057B7A_1.wmv,11016,1
25.303411,86.67393,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120701/M_06112020145711_0000000000120701_1_001-1.MP4,5911,1
-30.84898,64.71017,KARI_SANDBOX/2019-11-25-v/01000000E452FB120FC89D33CB9581A6158A7E85F0342AB7B2EFA9F1_1.wmv,5478,1
-46.579723,25.610086,KARI_SANDBOX/2019-07-31-v/01000000ACD21CEC8AFFF459BCFEF6AF381BD20EEF644C9E89855329_4.wmv,15234,1
-37.855644,71.37912,ERSA_SANDBOX/2019-11-13-v/109387/08162019195936/MOVIE/M_08162019195936_0000000000109387_1_001-1.MP4,8749,1
-26.545603,39.416912,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/128947/M_25112020075312_0000000012894720_1_001-1.MP4,11984,1
-65.51502,49.84801,KARI_SANDBOX/2019-09-15-v/01000000A6AB4AAE87A307F36020FCDE61D08F0BDD32A05C725021BD_1.wmv,4599,1
-51.33277,74.637405,KARI_SANDBOX/2019-07-31-v/01000000DA9A64B846012AEE876D679F557D0D90241AAA126DD416F2_1.wmv,22361,1
-35.81575,63.799583,KARI_SANDBOX/2019-09-15-v/01000000C3C3702F70684229C25B56A603A4F8AE0A420FD048F951D5_1.wmv,9128,1
-39.149437,39.80343,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143568/M_24122020071048_0000000000143568_1_001-1.MP4,28602,1
-60.2827,43.20274,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/118635/M_02112020122107_0000000000118635_1_001-1.MP4,16066,1
-38.526154,30.07853,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000121556/09112019133937/MOVIE/M_09112019133937_0000000000121556_1_001-1.MP4,12817,1
-27.65398,79.75698,KARI_SANDBOX/2019-12-22-v/010000008B07BF515CC30E748D5151CAC1AB4E2818E224A66A3A2E82_1.wmv,16871,1
-48.781357,50.912636,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120878/M_06112020201923_0000000012087820_1_001-1.MP4,5368,1
-55.464085,51.71267,YMIR_SANDBOX/2019-03-02/245/508/cde365f4-fed4-48a2-9fec-46b6d19cdce6.mp4,5171,1
-19.594788,71.27575,YMIR_SANDBOX/2019-11-19/30/2603/719e6037-0951-4eab-b6f7-db93b73c656e.mp4,18477,1
-7.9186554,107.22987,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126595/M_19112020221831_0000000000126595_1_001-1.MP4,26892,1
-37.162453,44.76762,ERSA_SANDBOX/2019-12-12-v/missing_metadata/109168/09152019111119/MOVIE/M_09152019111119_0000000000109168_1_001-1.MP4,7126,1
-70.03833,48.316235,ERSA_SANDBOX/2019-12-12-v/with_polyp/118776/09072019192630/MOVIE/M_09072019192630_0000000000118776_1_001-1.MP4,4630,1
-52.654247,93.50253,KARI_SANDBOX/2019-07-31-v/01000000DF2E3BCAEC45CE58648B319A910FF80694DB8B7F87C07C63_2.wmv,8407,1
-54.57425,62.627388,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000125215/18112019143411/MOVIE/M_18112019143411_0000000000125215_1_001-1.MP4,13890,1
-25.313513,51.28465,KARI_SANDBOX/2019-07-31-v/01000000D338FCE34F42B2A0DC37A5B5230312483AC565C12CBB98F0_1.wmv,25093,1
-11.633024,-5.9700203,YMIR_SANDBOX/2019-08-07/529/1865/7cc1a4fd-f05d-48ce-b960-41717df0bead.mp4,8972,1
-51.714844,82.74789,ERSA_SANDBOX/2019-11-13-v/112245/18102019155302/MOVIE/M_18102019155302_0000000000112245_1_001-1.MP4,8906,1
9.822211,91.737625,KARI_SANDBOX/2019-12-22-v/010000008B07BF515CC30E748D5151CAC1AB4E2818E224A66A3A2E82_1.wmv,14254,1
-50.073677,93.45345,ERSA_SANDBOX/2019-11-13-v/112245/18102019155302/MOVIE/M_18102019155302_0000000000112245_1_001-1.MP4,5884,1
-12.987721,99.9316,KARI_SANDBOX/2019-06-20-v/010000003BE091B32288E9A2EA54CFAD9213A31489B9DFF166959DBE_1.wmv,16383,1
-2.4622145,84.414185,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117386/09042019210131/MOVIE/M_09042019210131_0000000000117386_1_001-1.MP4,11899,1
9.645817,90.12461,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124344/M_14112020221911_0000000000124344_1_001-1.MP4,16318,1
-47.84261,74.68123,KARI_SANDBOX/2019-09-15-v/01000000156EB3A18D8675E2D7F2107FF11149B79DA1A6728A6EFBC8_2.wmv,18528,1
-32.900856,73.600174,KARI_SANDBOX/2019-07-31-v/01000000404B7B2C6C0E96EFDB6BB52D8A12EDAEB9732926D6F07C58_1.wmv,20215,1
-26.814493,30.898596,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145360/M_29122020155516_0000000000145360_1_001-1.MP4,8495,1
-19.103579,95.09816,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121986/M_10142020174712_0000000000121986_1_001-1.MP4,11120,1
-68.88065,42.061966,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000124176/15112019173853/MOVIE/M_15112019173853_0000000000124176_1_001-1.MP4,7817,1
-71.94131,36.383495,KARI_SANDBOX/2020-07-26-v/010000002A66A445A0873BE72D7146E07687F9266C7AA557928BD005_1.wmv,23811,1
10.4915085,99.40473,KARI_SANDBOX/2019-06-20-v/01000000E3739063C3847C997C369D5E52AC199F1448550C47D74CC4_1.wmv,26603,1
-38.16614,61.89479,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000130933/30112019143447/MOVIE/M_30112019143447_0000000000130933_1_001-1.MP4,9682,1
-50.173744,55.59741,KARI_SANDBOX/2019-07-31-v/010000000EDFE5198059F447C088F7154B3733155CE0F635BED4751C_2.wmv,15046,1
-61.92249,69.91588,KARI_SANDBOX/2019-09-15-v/0100000038D7E75BDBED76D615114526D63CA030D5D741DBD4F9EABD_2.wmv,17325,1
-8.14823,84.78422,YMIR_SANDBOX/2019-11-19-GI S102/17725/133958/c88d6bcc-1f8f-4c12-9979-0b084e6dea8e.mp4,15598,1
-65.96216,56.719692,KARI_SANDBOX/2019-07-31-v/01000000DDB4BE90F0F1B3D036071804745F8BC4E644901CF530F9DB_2.wmv,24938,1
-69.45069,34.38792,KARI_SANDBOX/2019-07-31-v/010000004BBA2DB19C5F215B3776D7AC21C20192B10BE96222FE3447_2.wmv,25209,1
-32.6964,95.74815,KARI_SANDBOX/2019-07-31-v/01000000CEA1B449D494E628866E9D7F0DA78503B0C1D63FD5F65C29_1.wmv,46882,1
-53.91467,93.117256,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122421/M_10112020211440_0000000012242120_1_001-1.MP4,5883,1
-41.489063,59.921604,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123298/M_12112020150328_0000000000123298_1_001-1.MP4,8803,1
-23.308113,104.0108,KARI_SANDBOX/2019-05-27/01000000C0089CD7C13D873C312ECAA3C0F02187C5837916AE78F530_1.wmv,21741,1
-7.311497,75.84565,KARI_SANDBOX/2019-09-15-v-inflammed/01000000C6BC9A3E81789607AE7072F6D0137F9578A7E8ED358A96DF_1.wmv,18540,1
-7.399734,108.57963,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/128573/M_24112020091427_0000000000128573_1_001-1.MP4,16125,1
-7.1567974,70.936165,KARI_SANDBOX/2019-05-27/01000000601AAA43562812FEC3F6712C71214667BBD44A213A95273F_10.wmv,2019,1
-2.0457363,96.16927,KARI_SANDBOX/2019-06-20-v/010000006DC8321CC4FAF66668D053F6AD946837549776B0D999F0E6_1.wmv,19541,1
-19.35621,89.39796,KARI_SANDBOX/2019-06-20-v/0100000066E623A539AEB8E86B38FE1391CB7F79644B79170B934541_1.wmv,36725,1
-6.557277,83.749596,KARI_SANDBOX/2019-06-20-v/010000004AFC1B8EEB02AE71B3BF2958612CDB3B01CD4D33E2627B5F_4.wmv,13042,1
-60.072952,57.118813,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115207/24102020192937/MOVIE/M_24102020192937_0000000000115207_1_001-1.MP4,11188,1
-32.083916,90.16895,KARI_SANDBOX/2020-06-15-v/01000000BE5F25096D08B86D382350EBF272D9254096C98014D4DC38_1.wmv,5444,1
-35.284744,55.87685,KARI_SANDBOX/2019-06-20-v/010000001FE5B4FCF9C3F606401DF4A64C5C1BCB67A7356360DE3F86_1.wmv,10035,1
-47.81838,33.348907,KARI_SANDBOX/2019-06-20-v/01000000BE20A4887231B0B95F18BBAE39B8C6AF02C453B3E1474515_1.wmv,35959,1
-55.5073,20.02855,KARI_SANDBOX/2019-07-31-v/01000000D950A3A184798C9B334EBACBD87C7A654618446566E26664_1.wmv,10977,1
-33.434982,106.79765,KARI_SANDBOX/2019-06-20-v/010000001FE5B4FCF9C3F606401DF4A64C5C1BCB67A7356360DE3F86_1.wmv,12991,1
-41.176216,38.174347,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142746/M_11262020122641_0000000000142746_1_001-1.MP4,11828,1
-6.5433483,107.46534,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124266/M_09192020162808_0000000000124266_1_001-1.MP4,18128,1
-50.807114,65.82112,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000126472/09262019124957/MOVIE/M_09262019124957_0000000000126472_1_001-1.MP4,4762,1
-27.21291,-3.9395037,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142229/M_10262020191422_0000000000142229_1_001-1.MP4,1056,1
1.6197464,96.9268,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122421/M_10112020211440_0000000012242120_1_001-1.MP4,4390,1
-55.31034,70.55244,KARI_SANDBOX/2019-06-20-v/01000000291445A98AF4B60BC8844B379DBC6C7D78D3B7CFD7C7CCDF_1.wmv,12289,1
-39.53656,79.20598,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117783/09052019170311/MOVIE/M_09052019170311_0000000000117783_1_001-1.MP4,3721,1
-46.81475,73.73764,KARI_SANDBOX/2019-09-15-v/01000000A59CC0410B4067D99F3779E12D4F69543E1F005A07C35C0E_1.wmv,7563,1
-52.327656,61.63248,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000130540/10042019191702/MOVIE/M_10042019191702_0000000000130540_1_001-1.MP4,7933,1
-20.864065,97.83153,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139887/M_10212020212336_0000000000139887_1_001-1.MP4,8992,1
-35.93523,32.467438,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121301/M_07112020152923_0000000000121301_1_001-1.MP4,14167,1
-5.0696616,74.71225,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000125096/09232019104619/MOVIE/M_09232019104619_0000000000125096_1_001-1.MP4,4818,1
-34.636036,81.58295,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124374/M_15112020114919_0000000000124374_1_001-1.MP4,6357,1
-10.929792,90.891,KARI_SANDBOX/2019-05-27/01000000ADF7C14C2162313811CDF5CF6FF37860959A5A44AF30E894_2.wmv,42103,1
-71.59829,38.03421,KARI_SANDBOX/2020-01-26-v/01000000DCAB1CEDFBF42C99C7BA1384702B5B354C75DC622449176C_1.wmv,14818,1
-20.023766,41.112827,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114512/09272020081611/MOVIE/M_09272020081611_0000000000114512_1_001-1.MP4,7224,1
-5.9931993,67.60433,ERSA_SANDBOX/2019-11-13-v/115891/27102019135651/MOVIE/M_27102019135651_0000000011589119_1_001-1.MP4,4063,1
-30.781397,39.638065,KARI_SANDBOX/2019-06-20-v/01000000C91F1B9E1098EC236ADC65BB3A6805E0B1831B527E289579_1.wmv,26213,1
-45.478153,44.22272,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118475/02112019103554/MOVIE/M_02112019103554_0000000000118475_1_001-1.MP4,5033,1
9.232511,91.19863,KARI_SANDBOX/2019-07-31-v/010000004D8DA3B20DCFE4FB656FFCAD730F9579CC122801EEF45F98_1.wmv,10460,1
-33.581863,53.566868,KARI_SANDBOX/2019-05-27/01000000ADF7C14C2162313811CDF5CF6FF37860959A5A44AF30E894_2.wmv,32056,1
-48.460934,96.374596,KARI_SANDBOX/2020-07-26-v/0100000036EA09BC879217EB2D47622672AB3BBD725BEE9FAD2BCC3B_3.wmv,6298,1
-33.367695,60.970566,KARI_SANDBOX/2019-06-20-v/01000000C482905998B1F419CEB9FA6F4B47ADCCE74C18A8A790D4CB_1.wmv,44764,1
-35.53804,61.079388,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115962/09302020192121/MOVIE/M_09302020192121_0000000000115962_1_001-1.MP4,27512,1
-10.127767,76.98451,KARI_SANDBOX/2019-05-27/01000000F50837464784FA9F074CF52EDF0EE75F7BA772A145542A45_2.wmv,29731,1
23.75605,88.00555,ERSA_SANDBOX/2019-11-13-v/110905/15102019201456/MOVIE/M_15102019201456_0000000000110905_1_001-1.MP4,11201,1
-21.80341,76.02179,KARI_SANDBOX/2019-09-15-v-inflammed/01000000B4AD9116D93ED49DFB5FB4A55BD995CAF01BC86ED6B1C604_1.wmv,25859,1
-53.648132,78.383415,ERSA_SANDBOX/2019-11-13-v/111660/17102019123301/MOVIE/M_17102019123301_0000000000111660_1_001-1.MP4,10192,1
-25.268467,92.45226,KARI_SANDBOX/2019-05-27/01000000867460756616013D786BD4422154A2C5DF44A94FEAB87DAE_4.wmv,6809,1
-26.026646,92.61436,KARI_SANDBOX/2019-09-15-v-inflammed/01000000E0912371558CA8F6F0A40A9C8BDD66BF92DDC685C5D89911_1.wmv,27282,1
-52.869793,98.594086,KARI_SANDBOX/2019-12-22-v/01000000B5B626A568F8208E8E2AAE0BE1C1502911885018348948C3_1.wmv,21158,1
-36.75911,15.258318,KARI_SANDBOX/2021-01-12-v/010000004DBEB4AA218A0D03139434015820D22C9444C28473492F4F_1.wmv,11333,1
-40.72768,73.42509,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114600/09282019152240/MOVIE/M_09282019152240_0000000000114600_1_001-1.MP4,16700,1
25.723104,79.28128,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139686/M_11202020125247_0000000000139686_1_001-1.MP4,1156,1
-25.643131,37.264225,KARI_SANDBOX/2019-05-27/0100000013F1C205A268A92BD43C8CC697CDAC0DAE3A2D91744342AF_2.wmv,30301,1
-13.89386,64.53854,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000004173/11162019135510/MOVIE/M_11162019135510_0000000000004173_1_001-1.MP4,11705,1
-67.58364,47.062763,KARI_SANDBOX/2020-07-26-v/010000001C891FF48FBD5ED279E54111FC0EB93EE909E3733ED764E2_3.wmv,9150,1
-15.91043,105.213974,KARI_SANDBOX/2019-06-20-v/01000000C91F1B9E1098EC236ADC65BB3A6805E0B1831B527E289579_1.wmv,33691,1
-48.544262,71.29015,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127366/M_21112020124454_0000000000127366_1_001-1.MP4,6711,1
-40.17078,33.25165,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140279/M_17122020091547_0000000000140279_1_001-1.MP4,14173,1
-41.659927,84.793915,YMIR_SANDBOX/2019-11-19-GI S102/17683/133940/2b6e11db-0205-423f-9d83-3007c83e8d25.mp4,58327,1
-35.000294,12.098571,KARI_SANDBOX/2019-06-20-v/0100000031985D5C74D29215F32F6AAC547587E4A342BDD2AD7365B8_1.wmv,20453,1
-62.47411,41.260582,KARI_SANDBOX/2019-06-20-v/01000000EA3F3A3EE0339BD70F15536387D8D46F2A60E0537EC108C5_2.wmv,15495,1
-49.785786,63.924034,YMIR_SANDBOX/2020-02-03/1273/3185/ed87c6b3-f1d7-427c-a8fe-a56958302c2c.mp4,35508,1
-66.88858,73.63965,KARI_SANDBOX/2019-07-31-v/0100000009FEA3D9FAC7063B4C54B2CA7AB2162FE192A906E118AA4B_2.wmv,20243,1
-72.079445,65.827194,KARI_SANDBOX/2019-11-25-v/01000000E452FB120FC89D33CB9581A6158A7E85F0342AB7B2EFA9F1_1.wmv,16539,1
-64.62592,40.484245,ERSA_SANDBOX/2019-11-13-v/116333/28102019185600/MOVIE/M_28102019185600_0000000000116333_1_001-1.MP4,10128,1
-61.327183,67.53693,KARI_SANDBOX/2019-07-31-v/01000000668D2752756375974B5995ECE48CF5D236B6C3015DB5C02F_1.wmv,8037,1
-18.34481,91.67551,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139887/M_10212020212336_0000000000139887_1_001-1.MP4,3920,1
-4.436509,87.06031,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129342/M_25112020155355_0000000000129342_1_001-1.MP4,5754,1
-39.760273,30.239407,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119907/M_04112020200903_0000000011990720_1_001-1.MP4,13460,1
-15.045124,64.415245,KARI_SANDBOX/2019-06-20-v/01000000EA3F3A3EE0339BD70F15536387D8D46F2A60E0537EC108C5_2.wmv,6651,1
-8.525054,76.69138,KARI_SANDBOX/2019-06-20-v/01000000FAE9E126AE52E7DED0D37F69458CE8866125ED5C9B36BFC3_7.wmv,27832,1
4.8038564,85.30124,KARI_SANDBOX/2019-06-20-v/0100000063BF8FC95921D74DAD22D1047C65AF72CB3401B119EE692A_1.wmv,35066,1
-46.451195,99.4079,KARI_SANDBOX/2019-09-15-v/010000001D1632B001D712BE206F76FA8AD6E8504BF68CEEEA43FFF2_1.wmv,31242,1
-43.440838,55.893776,KARI_SANDBOX/2019-07-31-v/010000001AE6321499E22130B05755B93181AA8BF1125A0C1DA7E89C_1.wmv,9109,1
-10.550316,109.04469,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120036/M_09102020121115_0000000000120036_1_001-1.MP4,16998,1
-12.724013,102.43724,KARI_SANDBOX/2019-06-20-v/01000000F85555910DFD60532B97366037A99E8AB1C4C108BB023B9A_2.wmv,8401,1
-6.53096,62.904026,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/131248/M_11032020093325_0000000000131248_1_001-1.MP4,9651,1
13.5722275,98.16968,KARI_SANDBOX/2019-07-31-v/010000000661672A40060CB2C4E6AA200DA5C893D4C8A37F1E4248A7_1.wmv,13113,1
-38.20055,57.300312,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123189/M_09172020134058_0000000000123189_1_001-1.MP4,11374,1
-40.16099,96.425285,KARI_SANDBOX/2020-07-26-v/010000001C89C095C186F20CB15CC0E69DAD0A9CF39A194DA4BBF7FE_2.wmv,29345,1
-48.859447,24.668211,ERSA_SANDBOX/2019-11-13-v/90719/27082019093856/MOVIE/M_27082019093856_0000000000090719_1_001-1.MP4,10913,1
-41.049747,104.99296,KARI_SANDBOX/2019-05-27/01000000E3DAE08A30128DB72617DDCFFB6F476B255E76BD982248A1_1.wmv,15121,1
-59.260727,62.21051,KARI_SANDBOX/2019-06-20-v/0100000001936850F870FE0DA5593614614078BE4E3EA6337819E7DA_2.wmv,19587,1
-3.2425215,-8.801701,KARI_SANDBOX/2019-09-15-v/010000002648BDBEE2B544088D65E7335B30A4216BACE8BB9C429A3D_1.wmv,11344,1
-56.439613,53.760086,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121402/M_07112020224113_0000000000121402_1_001-1.MP4,10347,1
-70.46115,61.546757,KARI_SANDBOX/2019-05-27/010000009B89EC2F861C8254F629FEFA9B05B0098727A94C9275C1F8_2.wmv,22386,1
-39.072052,97.4165,KARI_SANDBOX/2019-09-15-v-inflammed/010000007ED6C77417C12B43F4BE124B399ABABB691D726B55EBBEFF_2.wmv,14128,1
-25.010712,28.58555,KARI_SANDBOX/2019-12-22-v/010000000ED2A722D5D2FB98AC92DE4F4357CD0B6A6200359022915F_1.wmv,38277,1
-47.216236,50.25525,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115207/24102020192937/MOVIE/M_24102020192937_0000000000115207_1_001-1.MP4,14832,1
-31.121284,70.7468,YMIR_SANDBOX/2020-01-08-GI S102/21454/156914/2e9ae76f-99a9-47d8-b9ce-53f8307c77c5.mp4,5991,1
-40.62911,50.799717,ERSA_SANDBOX/2019-11-13-v/115880/27102019122416/MOVIE/M_27102019122416_0000000011588019_1_001-1.MP4,8463,1
-64.14002,43.1708,KARI_SANDBOX/2020-07-26-v/010000001C89C095C186F20CB15CC0E69DAD0A9CF39A194DA4BBF7FE_2.wmv,21455,1
-47.0124,80.06668,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139317/M_15122020125020_0000000000139317_1_001-1.MP4,9071,1
-31.711664,83.43927,KARI_SANDBOX/2019-06-20-v/0100000000548DA445AB1570579BC1F559D28BF178E57F34279A7960_1.wmv,9073,1
-65.250725,44.303867,ERSA_SANDBOX/2019-12-12-v/missing_metadata/113049/09252019074529/MOVIE/M_09252019074529_0000000000113049_1_001-1.MP4,11924,1
-38.89843,90.307,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121953/M_09142020192843_0000000000121953_1_001-1.MP4,5062,1
-49.955017,94.799706,KARI_SANDBOX/2019-07-31-v/01000000C74E79E35F9EE74E9C266EAEF7BFDA256729AD2A364059BD_1.wmv,12531,1
-43.06106,93.97976,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000139813/21122019095155/MOVIE/M_21122019095155_0000000000139813_1_001-1.MP4,22177,1
-32.4984,70.38533,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/144441/M_12022020084209_0000000000144441_1_001-1.MP4,14198,1
6.9068055,-21.883644,KARI_SANDBOX/2019-12-22-v/01000000F39607F70A0B7172692A2A60F681D29AAE3D140D1D81782F_1.wmv,6188,1
-43.06957,101.45921,KARI_SANDBOX/2019-06-20-v/010000002EBFC5541AAE3CAF1F09DCF4DEE47DF1CFEC491AD3A07DD3_1.wmv,7339,1
-25.534084,79.61505,KARI_SANDBOX/2019-07-31-v/010000004D8DA3B20DCFE4FB656FFCAD730F9579CC122801EEF45F98_1.wmv,32545,1
-24.32713,105.92039,KARI_SANDBOX/2019-09-15-v/0100000045AE8A1C811C0933890358272326A2D857FCFA5E3B72DC0D_1.wmv,8580,1
-53.51733,57.961166,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000123371/14112019100534/MOVIE/M_14112019100534_0000000000123371_1_001-1.MP4,7947,1
5.6408753,-21.981262,KARI_SANDBOX/2019-09-15-v-inflammed/01000000C4AD4AE4A1290FA0FABA5CDE79F2D1F7EABB1877912CC953_1.wmv,30873,1
-37.11357,59.029938,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120924/M_10112020185835_0000000000120924_1_001-1.MP4,8211,1
-14.110927,72.60079,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129281/M_25112020135833_0000000000129281_1_001-1.MP4,16488,1
-53.640465,24.496052,KARI_SANDBOX/2019-07-31-v/01000000E3699AC244241291A41DABB565B4328DB460C5BDC245E98E_1.wmv,11608,1
2.8652735,78.08596,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123957/M_10182020155736_0000000000123957_1_001-1.MP4,4126,1
-44.077087,48.891163,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122935/M_09162020201457_0000000000122935_1_001-1.MP4,5636,1
-40.986404,90.36069,KARI_SANDBOX/2019-07-31-v/01000000458F396B485DCF8F787CC3C2641485C625E07ABD00B36892_6.wmv,26177,1
-28.301401,63.150944,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139313/M_11192020154010_0000000000139313_1_001-1.MP4,9113,1
-36.78171,15.250105,KARI_SANDBOX/2021-01-12-v/010000004DBEB4AA218A0D03139434015820D22C9444C28473492F4F_1.wmv,11337,1
-65.55701,39.90046,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000122350/09162019193507/MOVIE/M_09162019193507_0000000000122350_1_001-1.MP4,4646,1
-18.991156,27.071692,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115450/25102020153007/MOVIE/M_25102020153007_0000000000115450_1_001-1.MP4,16406,1
-41.466675,52.68742,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145383/M_29122020164803_0000000000145383_1_001-1.MP4,8680,1
-48.16234,63.968834,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140333/M_11212020134750_0000000000140333_1_001-1.MP4,13333,1
-71.89607,66.70699,KARI_SANDBOX/2019-06-20-v/0100000001936850F870FE0DA5593614614078BE4E3EA6337819E7DA_2.wmv,17700,1
-51.760788,21.863785,YMIR_SANDBOX/2019-11-19-GI S102/17683/133940/2b6e11db-0205-423f-9d83-3007c83e8d25.mp4,50509,1
-29.34115,101.0735,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000123296/09182019192715/MOVIE/M_09182019192715_0000000000123296_1_001-1.MP4,8108,1
-60.93224,54.776836,ERSA_SANDBOX/2019-11-13-v/109767/12102019180809/MOVIE/M_12102019180809_0000000000109767_1_001-1.MP4,12574,1
-32.318577,48.879192,ERSA_SANDBOX/2019-12-12-v/missing_metadata/112660/09232019164715/MOVIE/M_09232019164715_0000000000112660_1_001-1.MP4,10993,1
3.4801981,104.48269,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000123531/09192019132647/MOVIE/M_09192019132647_0000000000123531_1_001-1.MP4,11243,1
-53.980896,21.90453,KARI_SANDBOX/2019-07-31-v/0100000058B2270C1A23ECFE577D72FFE10279E28CB17CE73FE73008_1.wmv,33570,1
-25.023262,40.183334,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124406/M_15112020144912_0000000000124406_1_001-1.MP4,11989,1
-39.91629,105.931175,KARI_SANDBOX/2019-07-31-v/0100000009FEA3D9FAC7063B4C54B2CA7AB2162FE192A906E118AA4B_2.wmv,20895,1
-25.401423,105.67309,KARI_SANDBOX/2019-07-31-v/01000000E3699AC244241291A41DABB565B4328DB460C5BDC245E98E_1.wmv,23903,1
-48.035347,58.788876,ERSA_SANDBOX/2019-11-13-v/96580/10092019133123/MOVIE/M_10092019133123_000000000096580-_1_001-1.MP4,3529,1
0.9558179,91.73592,KARI_SANDBOX/2019-06-20-v/01000000C28ABDAF88C0CD4D71ABA3DD349F8BACDAA988F3970DB735_2.wmv,15722,1
-24.314865,107.24097,KARI_SANDBOX/2019-09-15-v/0100000045AE8A1C811C0933890358272326A2D857FCFA5E3B72DC0D_1.wmv,11405,1
6.714016,98.28843,KARI_SANDBOX/2019-07-31-v/010000007355D326B20418770BFB97E313380BBEF39ACD6AF94902B3_2.wmv,44966,1
-24.535604,79.63202,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114628/09282019164103/MOVIE/M_09282019164103_0000000000114628_1_001-1.MP4,4611,1
4.0223126,-5.7012825,KARI_SANDBOX/2019-09-15-v/0100000028E3E6A3BAF5337CBE5FBCE20731A739B2887F9699A4A6A8_1.wmv,7915,1
-51.512238,36.427193,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000012901319/26112019184512/MOVIE/M_26112019184512_0000000012901319_1_001-1.MP4,6777,1
-36.00468,39.233868,KARI_SANDBOX/2019-06-20-v/01000000F85555910DFD60532B97366037A99E8AB1C4C108BB023B9A_2.wmv,16009,1
-26.452477,59.959522,ERSA_SANDBOX/2019-11-13-v/87470/19082019093536/MOVIE/M_19082019093536_0000000000087470_1_001-1.MP4,12355,1
24.674166,81.13133,KARI_SANDBOX/2019-09-15-v/010000007CACF252E7FFDDBEEFF7352CF93EA55F2F5695622C38ED66_1.wmv,31051,1
20.67002,85.334206,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124028/M_10182020193315_0000000000124028_1_001-1.MP4,20748,1
-29.79854,82.072075,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000116407/10012020162535/MOVIE/M_10012020162535_0000000000116407_1_001-1.MP4,8373,1
-20.170427,57.31691,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123957/M_10182020155736_0000000000123957_1_001-1.MP4,9108,1
-54.91782,-20.753782,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142746/M_11262020122641_0000000000142746_1_001-1.MP4,700,1
-25.92612,90.90373,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123353/M_09172020160546_0000000000123353_1_001-1.MP4,16339,1
-72.79487,35.801105,KARI_SANDBOX/2019-06-20-v/01000000EA3F3A3EE0339BD70F15536387D8D46F2A60E0537EC108C5_2.wmv,14003,1
-23.084558,45.503582,KARI_SANDBOX/2019-07-31-v/01000000CD3A43F42DB4B720346C7B546C88DC8F2168EF604F7426DC_1.wmv,7766,1
-39.24172,66.05108,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140611/M_18122020065114_0000000000140611_1_001-1.MP4,10840,1
-39.043163,92.938255,KARI_SANDBOX/2019-07-31-v/01000000A608C341E723699A198402CD5A580B85A2A1F790823555C3_1.wmv,4833,1
-52.419453,82.49202,KARI_SANDBOX/2019-09-15-v-inflammed/01000000C6BC9A3E81789607AE7072F6D0137F9578A7E8ED358A96DF_1.wmv,18112,1
-22.337746,31.524254,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/144232/M_27122020082548_0000000000144232_1_001-1.MP4,11273,1
-32.85066,65.253426,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/146017/M_31122020102114_0000000000146017_1_001-1.MP4,14164,1
-65.35803,40.106934,KARI_SANDBOX/2019-06-20-v/01000000EA3F3A3EE0339BD70F15536387D8D46F2A60E0537EC108C5_2.wmv,8447,1
-76.77604,55.08656,KARI_SANDBOX/2019-05-27/010000009B89EC2F861C8254F629FEFA9B05B0098727A94C9275C1F8_2.wmv,14254,1
7.3953094,95.48283,KARI_SANDBOX/2019-09-15-v-inflammed/01000000C6BC9A3E81789607AE7072F6D0137F9578A7E8ED358A96DF_1.wmv,35249,1
-51.8115,53.066757,YMIR_SANDBOX/2019-07-28/426/1802/ec5674e4-c766-4007-ad15-2373dd94f521.mp4,16451,1
-41.92999,57.74961,KARI_SANDBOX/2019-07-31-v/01000000E7D2D0889E5C324212F76BA8693D3704EBEB9ABE7DDA1ACD_1.wmv,22630,1
-11.50434,104.93361,KARI_SANDBOX/2019-05-27/01000000C0089CD7C13D873C312ECAA3C0F02187C5837916AE78F530_1.wmv,33913,1
-28.552309,98.132545,KARI_SANDBOX/2019-09-15-v/010000009D1C83DE0D1CC6EE26CE2EA43EA75DDCC70D81FBC64E2F4D_2.wmv,22510,1
-45.737293,57.890095,KARI_SANDBOX/2019-09-15-v/010000002B4900976F69FBED625EE44BC5C2013F4E71BF5FC01096BC_3.wmv,2931,1
-64.54884,42.081047,KARI_SANDBOX/2020-07-26-v/010000001C89C095C186F20CB15CC0E69DAD0A9CF39A194DA4BBF7FE_2.wmv,21460,1
-39.28255,72.43495,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140139/M_17122020073515_0000000000140139_1_001-1.MP4,21140,1
-41.093773,56.429966,ERSA_SANDBOX/2019-12-12-v/missing_metadata/116673/10032019121819/MOVIE/M_10032019121819_0000000000116673_1_001-1.MP4,2161,1
-40.06943,97.248215,ERSA_SANDBOX/2019-11-13-v/109387/08162019195936/MOVIE/M_08162019195936_0000000000109387_1_001-1.MP4,11488,1
-49.317333,96.32014,KARI_SANDBOX/2019-06-20-v/01000000C06E509F2B09C8F227A91FA9CB01F54C5FEAC5BC104826D3_1.wmv,17628,1
-60.018948,72.837746,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123618/M_13112020114429_0000000000123618_1_001-1.MP4,6491,1
-27.92412,96.57188,KARI_SANDBOX/2019-09-15-v/01000000D289566386195CEA3496ADB46F8514B04882A279D79FEA9C_1.wmv,5150,1
-68.76066,58.344578,KARI_SANDBOX/2019-09-15-v/01000000423990C09691B1C491E3F33B042AC76F9D172088EC616874_1.wmv,28588,1
-62.33273,85.96143,KARI_SANDBOX/2019-06-20-v/01000000AFCE9009BB0664C72F5BB24D74D000FB4CC7E43B5B877782_1.wmv,19206,1
-49.31761,93.76008,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119556/M_03112020215748_0000000000119556_1_001-1.MP4,12629,1
-40.603104,48.340492,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/131743/M_11042020135111_0000000000131743_1_001-1.MP4,12068,1
-68.064316,51.305885,KARI_SANDBOX/2019-09-15-v/01000000A6AB4AAE87A307F36020FCDE61D08F0BDD32A05C725021BD_1.wmv,5731,1
-27.815207,77.5029,KARI_SANDBOX/2019-07-31-v/01000000EB99B09F3C3B163442C4E7BAD49C276F911C21B1933BE106_1.wmv,7008,1
-40.466717,46.617752,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/128947/M_25112020075312_0000000012894720_1_001-1.MP4,11937,1
-44.816395,77.45798,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114667/09282019191644/MOVIE/M_09282019191644_0000000000114667_1_001-1.MP4,7639,1
-29.541204,50.094162,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125549/M_10222020154403_0000000000125549_1_001-1.MP4,5404,1
-27.50327,46.892395,ERSA_SANDBOX/2019-11-13-v/88920/22082019103312/MOVIE/M_22082019103312_0000000000088920_1_001-1.MP4,7977,1
-73.78549,62.076214,KARI_SANDBOX/2019-06-20-v/01000000AD4CCF646EBE21EAE860266DFA099B02F379260A697C6EBB_2.wmv,31982,1
-48.76048,81.90846,KARI_SANDBOX/2019-06-20-v/01000000BE83D8C60EB63C27E5B5A46D2224254F0BE5378DBED5859E_2.wmv,12859,1
-69.655655,49.01744,ERSA_SANDBOX/2019-11-13-v/87470/19082019093536/MOVIE/M_19082019093536_0000000000087470_1_001-1.MP4,12238,1
-65.19409,57.735523,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140147/M_11212020101136_0000000000140147_1_001-1.MP4,11662,1
-1.8017659,101.38113,KARI_SANDBOX/2021-01-12-v/010000004DBEB4AA218A0D03139434015820D22C9444C28473492F4F_1.wmv,6454,1
-55.216972,80.02835,KARI_SANDBOX/2019-07-31-v/01000000D67A251DBFD68905AEC6E79D31540E6A9C43569CD892FC42_1.wmv,21073,1
-43.341892,95.31218,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145468/M_30122020065601_0000000000145468_1_001-1.MP4,12816,1
-21.448236,76.3484,KARI_SANDBOX/2019-09-15-v/010000003BC6697D3A645AF88CA8FADE1F4C2CE27520FEDCBE9BD344_2.wmv,15947,1
-65.16257,49.192913,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118475/02112019103554/MOVIE/M_02112019103554_0000000000118475_1_001-1.MP4,567,1
1.3024875,-7.0376587,ERSA_SANDBOX/2019-12-12-v/missing_metadata/108204/09132019110203/MOVIE/M_09132019110203_0000000000108204_1_001-1.MP4,5088,1
-18.728418,101.67168,KARI_SANDBOX/2019-06-20-v/0100000086FB8D43A81EAEE6A481E8C821C2FBE3BB55B6242915260E_1.wmv,13136,1
-39.768158,96.74589,KARI_SANDBOX/2020-07-26-v/010000001C89C095C186F20CB15CC0E69DAD0A9CF39A194DA4BBF7FE_2.wmv,29332,1
-16.823425,76.0477,ERSA_SANDBOX/2020-03-29-v/no_findings/0000000000015569/08022020103737/MOVIE/M_08022020103737_0000000000015569_1_001-1.MP4,5551,1
-14.513897,66.21038,ERSA_SANDBOX/2019-11-13-v/92425/30082019191538/MOVIE/M_30082019191538_0000000000092425_1_001-1.MP4,10847,1
-13.0952,69.94152,KARI_SANDBOX/2019-06-20-v/0100000086FB8D43A81EAEE6A481E8C821C2FBE3BB55B6242915260E_1.wmv,3142,1
-27.368034,81.517136,KARI_SANDBOX/2019-09-15-v/0100000021306AF5E1D938049793C69E118A8A49C2AA92CBA522D68A_1.wmv,8692,1
-40.075314,91.514404,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139347/M_11192020163607_0000000000139347_1_001-1.MP4,10392,1
-50.21634,72.99656,KARI_SANDBOX/2019-09-15-v/010000008C13E2E472AFCE185F7C7838BBFCD90A44BB02B50342DE91_1.wmv,16747,1
-5.7703013,86.36547,ERSA_SANDBOX/2019-11-13-v/96419/10092019102459/MOVIE/M_10092019102459_0000000000096419_1_001-1.MP4,9898,1
-25.997782,65.96707,KARI_SANDBOX/2019-09-15-v/01000000A4C32C767651D86FD0E470829A509BB68D58320031A525B9_1.wmv,24310,1
-54.80119,40.173897,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145360/M_29122020155516_0000000000145360_1_001-1.MP4,9343,1
-41.935226,66.64155,KARI_SANDBOX/2019-07-31-v/010000002B2DA661335D9E435F25930569F0D59EE0A49B6358DEEFEF_1.wmv,4690,1
-62.544224,70.87229,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000002377/07012020114518/MOVIE/M_07012020114518_0000000000002377_1_001-1.MP4,3077,1
13.150644,87.98984,KARI_SANDBOX/2019-06-20-v/01000000C5B57221CA380E6A354C5F3C97B9D487D5517F887C5B9BAE_1.wmv,35446,1
-44.391075,30.023724,KARI_SANDBOX/2019-05-27/010000004D893128AC85C08C4CF5F20AE39011CA8D9E118B2EB919DE_2.wmv,8735,1
-71.618996,48.886753,KARI_SANDBOX/2019-05-27/010000004260BDC5B8DEBD577F07E9951CDEEA97169E1258E7126BCC_1.wmv,12108,1
-52.59481,43.03562,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138063/M_11172020120201_0000000000138063_1_001-1.MP4,13521,1
-45.252457,83.86809,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000126480/09262019130651/MOVIE/M_09262019130651_0000000000126480_1_001-1.MP4,8523,1
18.953138,90.175735,KARI_SANDBOX/2019-07-31-v/01000000404B7B2C6C0E96EFDB6BB52D8A12EDAEB9732926D6F07C58_1.wmv,19812,1
-54.57818,58.66331,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000123371/14112019100534/MOVIE/M_14112019100534_0000000000123371_1_001-1.MP4,7893,1
-19.776209,96.169685,KARI_SANDBOX/2019-06-20-v/0100000068C14FD9CE7FA1E6B91372EA3E6FBCA32229E8F557C42457_2.wmv,5880,1
22.513437,96.39787,KARI_SANDBOX/2019-09-15-v-inflammed/010000007ED6C77417C12B43F4BE124B399ABABB691D726B55EBBEFF_2.wmv,7177,1
-18.621195,68.875275,YMIR_SANDBOX/2019-03-02/245/508/cde365f4-fed4-48a2-9fec-46b6d19cdce6.mp4,1846,1
-20.510672,43.047436,KARI_SANDBOX/2019-05-27/010000004D893128AC85C08C4CF5F20AE39011CA8D9E118B2EB919DE_2.wmv,15796,1
-50.855717,46.744076,KARI_SANDBOX/2019-09-15-v/01000000016AE38723FC0874DAF1D9F76343E8638B8F4DC652BA0D48_1.wmv,21498,1
-19.983341,85.10451,ERSA_SANDBOX/2019-11-13-v/92753/31082019161655/MOVIE/M_31082019161655_0000000000092753_1_001-1.MP4,9510,1
-18.047533,99.18603,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123974/M_10182020172805_0000000000123974_1_001-1.MP4,9500,1
-65.0533,50.244152,ERSA_SANDBOX/2019-11-13-v/94849/06092019085018/MOVIE/M_06092019085018_0000000000094849_1_001-1.MP4,3858,1
-24.19763,88.98404,KARI_SANDBOX/2019-07-31-v/01000000DA9A64B846012AEE876D679F557D0D90241AAA126DD416F2_1.wmv,28743,1
-19.535383,100.19472,KARI_SANDBOX/2019-05-27/010000009555D8F3C24308E11074AE42145427AD2786EB4FB3EB5C41_2.wmv,9165,1
-62.765285,63.528812,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125083/M_10212020182112_0000000000125083_1_001-1.MP4,2833,1
-65.19903,63.401035,KARI_SANDBOX/2019-07-31-v/01000000B130FF58D6794A56241939CD3FD615271987B1C7971F3FAA_4.wmv,10087,1
-48.98814,84.257195,KARI_SANDBOX/2021-01-12-v/010000005076D6E7D36B0E5094410861E179AD75572BC9ADCADF7A4E_1.wmv,33285,1
-29.35649,83.293106,KARI_SANDBOX/2019-07-31-v/01000000DA9A64B846012AEE876D679F557D0D90241AAA126DD416F2_1.wmv,25434,1
-10.515675,85.768196,ERSA_SANDBOX/2019-11-13-v/113192/21102019111248/MOVIE/M_21102019111248_0000000000113192_1_001-1.MP4,4756,1
-18.648363,26.045967,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125698/M_09232020122938_0000000000125698_1_001-1.MP4,15482,1
-31.742132,79.29103,KARI_SANDBOX/2019-09-15-v-inflammed/01000000070BDB530350B53DD4415D476C60813F5F8B6D5C627D760F_4.wmv,25583,1
-52.52642,82.38546,KARI_SANDBOX/2019-06-20-v/010000003BE091B32288E9A2EA54CFAD9213A31489B9DFF166959DBE_1.wmv,6433,1
-62.784367,49.004356,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000125215/18112019143411/MOVIE/M_18112019143411_0000000000125215_1_001-1.MP4,13187,1
-60.06333,72.96281,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123618/M_13112020114429_0000000000123618_1_001-1.MP4,6695,1
1.9059362,92.29918,KARI_SANDBOX/2019-06-20-v/01000000E3739063C3847C997C369D5E52AC199F1448550C47D74CC4_1.wmv,48284,1
-53.01789,70.671776,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114847/23102020181051/MOVIE/M_23102020181051_0000000000114847_1_001-1.MP4,16474,1
-9.433394,89.11646,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000139847/10262019125742/MOVIE/M_10262019125742_0000000000139847_1_001-1.MP4,16594,1
-19.087366,93.85726,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000123621/14112019192458/MOVIE/M_14112019192458_0000000000123621_1_001-1.MP4,10191,1
8.670813,-19.22684,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139326/M_11192020155614_0000000000139326_1_001-1.MP4,13662,1
-24.81872,94.69944,KARI_SANDBOX/2019-06-20-v/0100000048ECEFFF1B721414E09D88483CAD35E85606F4C41B7366A4_2.wmv,36058,1
-67.82191,50.53251,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123298/M_12112020150328_0000000000123298_1_001-1.MP4,5622,1
-20.976112,77.01424,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000130647/10052019102222/MOVIE/M_10052019102222_0000000000130647_1_001-1.MP4,6184,1
-50.557407,86.71693,KARI_SANDBOX/2019-09-15-v-inflammed/010000008BFAC97832A8BE4BC41D7D682A7B8ECBE35190C2582682FE_1.wmv,8466,1
27.436426,69.664375,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000011827620/31102020155937/MOVIE/M_31102020155937_0000000011827620_1_001-1.MP4,15469,1
-52.795223,62.33862,KARI_SANDBOX/2019-09-15-v-inflammed/010000006DC85A7DA517E82AB195628C4F437E1FD16CAF6CC2E979DC_1.wmv,6170,1
-56.853096,60.61306,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125021/M_10212020161746_0000000000125021_1_001-1.MP4,4243,1
-23.593172,74.83912,KARI_SANDBOX/2019-06-20-v/01000000EA3F3A3EE0339BD70F15536387D8D46F2A60E0537EC108C5_2.wmv,12898,1
-37.805504,53.89182,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/131803/M_11042020164749_0000000000131803_1_001-1.MP4,11573,1
6.5875955,-20.952044,KARI_SANDBOX/2019-09-15-v/01000000A6AB4AAE87A307F36020FCDE61D08F0BDD32A05C725021BD_1.wmv,12940,1
-28.840103,89.564674,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124078/M_14112020114835_0000000000124078_1_001-1.MP4,7402,1
-36.784298,51.677765,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123974/M_10182020172805_0000000000123974_1_001-1.MP4,3666,1
-58.276005,68.564476,KARI_SANDBOX/2019-07-31-v/0100000058B2270C1A23ECFE577D72FFE10279E28CB17CE73FE73008_1.wmv,20971,1
-55.372456,60.953426,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000130540/10042019191702/MOVIE/M_10042019191702_0000000000130540_1_001-1.MP4,7584,1
-65.24771,68.35136,ERSA_SANDBOX/2019-11-13-v/112621/08242019161103/MOVIE/M_08242019161103_0000000000112621_1_001-1.MP4,7113,1
-47.25845,85.818794,KARI_SANDBOX/2019-05-27/01000000867460756616013D786BD4422154A2C5DF44A94FEAB87DAE_4.wmv,1186,1
-40.107914,76.75387,KARI_SANDBOX/2019-06-20-v/0100000000548DA445AB1570579BC1F559D28BF178E57F34279A7960_1.wmv,6487,1
-65.57671,41.9752,KARI_SANDBOX/2019-09-15-v/01000000C3C3702F70684229C25B56A603A4F8AE0A420FD048F951D5_1.wmv,889,1
-24.818186,61.938087,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118013/09042020201804/MOVIE/M_09042020201804_0000000000118013_1_001-1.MP4,12833,1
-46.36143,33.451633,KARI_SANDBOX/2019-09-15-v/0100000030FC4881B0B44CA7215D0DED91DD745075FC1D1022279065_1.wmv,12682,1
-46.80184,83.18326,KARI_SANDBOX/2019-09-15-v/010000000DD05862E354BC9F81D49BCD4037F55187265436DAAF64D0_2.wmv,37977,1
-46.366535,67.82429,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142229/M_10262020191422_0000000000142229_1_001-1.MP4,5140,1
6.403292,94.41815,KARI_SANDBOX/2019-09-15-v/010000000DD05862E354BC9F81D49BCD4037F55187265436DAAF64D0_2.wmv,29634,1
-31.424498,46.125153,KARI_SANDBOX/2019-07-31-v/01000000CAD84945D3F897E90BFCC55A352ED89C7B53E4AA242C8894_1.wmv,9103,1
-26.409637,56.42767,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000002537/07012020165243/MOVIE/M_07012020165243_0000000000002537_1_001-1.MP4,27290,1
-53.408432,49.408203,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/118391/M_09062020120935_0000000000118391_1_001-1.MP4,5889,1
-9.609319,76.42861,YMIR_SANDBOX/2019-11-19/1026/2700/78c611a0-a957-43de-ab0b-838c6636f441.mp4,27598,1
-27.793728,42.369984,KARI_SANDBOX/2019-09-15-v/01000000D0B9E3148BA84E60B5021E33007858DAFBCF7E23775A3F86_1.wmv,23902,1
-13.824584,98.64302,KARI_SANDBOX/2019-05-27/01000000867460756616013D786BD4422154A2C5DF44A94FEAB87DAE_4.wmv,6924,1
-27.78194,96.75694,KARI_SANDBOX/2019-07-31-v/0100000046F3A52242D882FDC3B75DAEDEB8E4A220CADB5E85448F07_1.wmv,34489,1
-33.322723,92.63079,KARI_SANDBOX/2019-09-15-v/0100000045AE8A1C811C0933890358272326A2D857FCFA5E3B72DC0D_7.wmv,9238,1
-88.475555,-34.09914,ERSA_SANDBOX/2019-11-13-v/90272/26082019091633/MOVIE/M_26082019091633_0000000000090272_1_001-1.MP4,149,1
-2.330985,85.75876,KARI_SANDBOX/2019-07-31-v/01000000D950A3A184798C9B334EBACBD87C7A654618446566E26664_1.wmv,11608,1

==> figures/embedding/data/manifold-resnetrs-50777894-kmeans-10c_5-2.csv <==
x,y,resource_id,indices,km_label
-69.132,-46.949936,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115643/26102020125256/MOVIE/M_26102020125256_0000000000115643_1_001-1.MP4,17167,2
-93.91514,-14.40127,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127123/M_20112020204020_0000000000127123_1_001-1.MP4,15315,2
-86.681725,-11.817406,KARI_SANDBOX/2020-06-15-v/01000000AA40A8734343A61BD64D25E18F4A06D90197D29E6F4EA0A0_1.wmv,34246,2
-34.114437,-76.97567,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145383/M_29122020164803_0000000000145383_1_001-1.MP4,15785,2
-75.77262,-58.421204,ERSA_SANDBOX/2019-12-12-v/missing_metadata/112826/09242019080428/MOVIE/M_09242019080428_0000000000112826_1_001-1.MP4,25831,2
-97.945694,-9.722505,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000003005/08012020194339/MOVIE/M_08012020194339_0000000000003005_1_001-1.MP4,14918,2
-79.526764,-24.52188,ERSA_SANDBOX/2019-11-13-v/110905/15102019201456/MOVIE/M_15102019201456_0000000000110905_1_001-1.MP4,282,2
-26.244438,-45.46572,KARI_SANDBOX/2020-07-26-v/01000000900F476831C2B65140555B958F02A4934F3DDD43A172A3F0_1.wmv,33425,2
-84.36312,-78.776955,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000122350/09162019193507/MOVIE/M_09162019193507_0000000000122350_1_001-1.MP4,11156,2
-55.567356,-61.3931,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115224/08292020193614/MOVIE/M_08292020193614_0000000000115224_1_001-1.MP4,1911,2
-68.81932,-18.404148,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000125057/18112019102706/MOVIE/M_18112019102706_0000000000125057_1_001-1.MP4,567,2
26.660639,-54.273094,KARI_SANDBOX/2019-05-27/010000007728001036A022BBEB06A2F2E0B6EAC8911C8CFB5BB2AEAD_1.wmv,33373,2
-36.46938,-74.595,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118269/09052020160144/MOVIE/M_09052020160144_0000000000118269_1_001-1.MP4,21137,2
-69.09478,-9.503861,KARI_SANDBOX/2019-07-31-v/01000000DF668689BE1ADD189DBB4686C607FF1F8F46DF68A61D1F34_1.wmv,23996,2
-80.34518,-19.069963,KARI_SANDBOX/2019-09-15-v/0100000025E33B7BEFDC50AD80C70998F423E83B34CF6E4F1B08B162_1.wmv,28263,2
21.394592,-58.52022,KARI_SANDBOX/2019-09-15-v/01000000CE98F08CA8C4239396CA6D4AE4A960D1E31976979C4CB256_1.wmv,28617,2
-85.30155,-58.40123,KARI_SANDBOX/2019-07-31-v/010000000661672A40060CB2C4E6AA200DA5C893D4C8A37F1E4248A7_1.wmv,13680,2
5.0465016,-57.217155,KARI_SANDBOX/2019-06-20-v/01000000C3095856B624C359D25EA073F0A09FCBC4A4F41497C36818_3.wmv,48086,2
-76.13691,-69.44497,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121321/M_07112020162101_0000000000121321_1_001-1.MP4,13765,2
-50.831554,-74.34218,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127968/M_23112020134545_0000000000127968_1_001-1.MP4,13409,2
-7.891705,-39.973557,KARI_SANDBOX/2019-06-20-v/01000000756C8DA0DCC2386F4EBF0D523AD6F1FA2DCB943F8A667626_5.wmv,29206,2
-32.819157,-74.23342,KARI_SANDBOX/2019-09-15-v/01000000913247F6933BA19C6A8D6EE6258E370E65B0C1B924F2ED28_1.wmv,41570,2
-8.069268,-50.73245,KARI_SANDBOX/2019-09-15-v/010000004271E221AC849268060FC65ABC81C16FCD403630B7A54753_2.wmv,15930,2
-58.40293,-67.43985,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142746/M_11262020122641_0000000000142746_1_001-1.MP4,21656,2
-81.15796,-18.034546,KARI_SANDBOX/2019-09-15-v/010000001D1632B001D712BE206F76FA8AD6E8504BF68CEEEA43FFF2_1.wmv,33600,2
-100.55777,-7.789918,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000119004/03112019184835/MOVIE/M_03112019184835_0000000000119004_1_001-1.MP4,33848,2
-22.68432,-43.313835,KARI_SANDBOX/2020-06-15-v/01000000BE5F25096D08B86D382350EBF272D9254096C98014D4DC38_1.wmv,41338,2
-83.522316,-13.339938,KARI_SANDBOX/2019-09-15-v/01000000D12D9C9CAFE7DE69503FF6D46AA2631627BDFE18DDAF3FFC_8.wmv,17024,2
-73.074554,-48.517284,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126788/M_10252020094124_0000000001_26788_1_001-1.MP4,25994,2
57.570877,-61.96588,YMIR_SANDBOX/2019-11-19/924/2646/a2ad63fa-cb2b-444c-8b9a-b4661614d1b2.mp4,538,2
-52.878902,-89.80061,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114376/09282019092311/MOVIE/M_09282019092311_0000000000114376_1_001-1.MP4,38438,2
-48.58521,-60.55708,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124197/M_10192020111953_0000000000124197_1_001-1.MP4,20026,2
-44.68623,-49.640636,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118038/09042020220816/MOVIE/M_09042020220816_0000000000118038_1_001-1.MP4,32219,2
-71.04907,-30.400543,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000120560/09122019111524/MOVIE/M_09122019111524_0000000000120560_1_001-1.MP4,25280,2
-18.008022,-39.75365,KARI_SANDBOX/2019-05-27/010000004260BDC5B8DEBD577F07E9951CDEEA97169E1258E7126BCC_1.wmv,33014,2
-52.020786,-56.113132,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139389/M_11192020181456_0000000000139389_1_001-1.MP4,16980,2
-60.082024,-36.740746,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123353/M_09172020160546_0000000000123353_1_001-1.MP4,20528,2
-75.45116,-13.888091,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140139/M_17122020073515_0000000000140139_1_001-1.MP4,12839,2
-79.74518,-16.273973,KARI_SANDBOX/2019-07-31-v/01000000E3699AC244241291A41DABB565B4328DB460C5BDC245E98E_1.wmv,28149,2
-71.113434,-71.50197,KARI_SANDBOX/2019-09-15-v/01000000192CB75F1B5621B5E92A323D745378012A4E9A274907D370_2.wmv,24803,2
-87.19265,-37.375446,KARI_SANDBOX/2019-09-15-v/01000000C3C3702F70684229C25B56A603A4F8AE0A420FD048F951D5_1.wmv,12505,2
-60.615196,-56.593838,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126074/M_10232020162953_0000000000126074_1_001-1.MP4,13982,2
-54.981853,-58.363537,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139389/M_11192020181456_0000000000139389_1_001-1.MP4,17018,2
-69.75878,-39.923096,ERSA_SANDBOX/2019-12-12-v/missing_metadata/21753/10112019095452/MOVIE/M_10112019095452_0000000000021753_1_001-1.MP4,18388,2
-55.25754,-39.617867,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130303/10042019121819/MOVIE/M_10042019121819_0000000000130303_1_001-1.MP4,19359,2
-67.78844,-37.742558,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120154/M_05112020144844_0000000000120154_1_001-1.MP4,27156,2
-52.771397,-63.997463,ERSA_SANDBOX/2019-11-13-v/92802/31082019192842/MOVIE/M_31082019192842_0000000000092802_1_001-1.MP4,17829,2
75.200935,-59.894634,KARI_SANDBOX/2019-05-27/0100000098A3E945E6A946D50297121DF3489CB7349C6EAD82F02895_4.wmv,10704,2
-48.59701,-41.526947,KARI_SANDBOX/2019-05-27/01000000DBF0AFAD19438E91021A9B1CD43A85DA6084DB4E1A4886D0_3.wmv,44895,2
-7.6765103,-44.874096,KARI_SANDBOX/2019-06-20-v/010000003BE091B32288E9A2EA54CFAD9213A31489B9DFF166959DBE_1.wmv,39649,2
2.0107667,-47.85642,KARI_SANDBOX/2019-06-20-v/010000009A4CA39CE20121D28E0844B88AD8D1F4A640FCD2FCD43388_3.wmv,38977,2
-85.66956,-68.370224,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000125832/19112019172346/MOVIE/M_19112019172346_0000000000125832_1_001-1.MP4,13367,2
-87.40412,-13.805778,KARI_SANDBOX/2019-06-20-v/010000001FE5B4FCF9C3F606401DF4A64C5C1BCB67A7356360DE3F86_1.wmv,29070,2
-72.008095,-84.038895,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115207/24102020192937/MOVIE/M_24102020192937_0000000000115207_1_001-1.MP4,19093,2
-66.42938,-75.75941,KARI_SANDBOX/2019-09-15-v/0100000026294D53B5E7D240BB5C10C0032C10B72959EE067A01FCD5_1.wmv,16986,2
56.557846,-56.601784,YMIR_SANDBOX/2020-02-03/1270/3183/86d8fb78-f16a-4114-89d2-843aa446a0bb.mp4,2079,2
64.1948,-60.347893,YMIR_SANDBOX/2019-09-29/859/2321/58712d31-87ee-4c12-8024-7cdafc49bc32.mp4,10696,2
-74.71637,-53.506645,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000117996/10042020164350/MOVIE/M_10042020164350_0000000000117996_1_001-1.MP4,18213,2
-26.225065,-45.485832,KARI_SANDBOX/2020-07-26-v/01000000900F476831C2B65140555B958F02A4934F3DDD43A172A3F0_1.wmv,33735,2
-46.33636,-28.88525,KARI_SANDBOX/2019-12-22-v/01000000F39607F70A0B7172692A2A60F681D29AAE3D140D1D81782F_1.wmv,40795,2
-68.12079,-74.82164,KARI_SANDBOX/2019-09-15-v/01000000079FD29EF6DABF2BBFF8722C8338C867184884DE05E693A4_1.wmv,1448,2
-34.023174,-32.889484,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001579/11102019151133/MOVIE/M_11102019151133_0000000000001579_1_001-1.MP4,13843,2
-102.904,-5.3612833,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125105/M_09212020215821_0000000000125105_1_001-1.MP4,8058,2
-55.819588,-40.83359,ERSA_SANDBOX/2019-12-12-v/missing_metadata/104360/09302019080329/MOVIE/M_09302019080329_0000000000104360_1_001-1.MP4,19004,2
-34.15041,-32.811924,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001579/11102019151133/MOVIE/M_11102019151133_0000000000001579_1_001-1.MP4,13831,2
-60.61071,-41.120632,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145460/M_30122020055335_0000000000145460_1_001-1.MP4,25566,2
9.351338,-43.316483,KARI_SANDBOX/2019-09-15-v/010000008C13E2E472AFCE185F7C7838BBFCD90A44BB02B50342DE91_1.wmv,21757,2
-79.55381,-15.748047,KARI_SANDBOX/2019-09-15-v/01000000D0B9E3148BA84E60B5021E33007858DAFBCF7E23775A3F86_1.wmv,36010,2
-4.933316,-52.102577,KARI_SANDBOX/2019-05-27/01000000D6F616B406C51A188FA2794EFF6013EE8F70100413E7355A_3.wmv,31105,2
-70.851,65.15996,KARI_SANDBOX/2019-05-27/010000007728001036A022BBEB06A2F2E0B6EAC8911C8CFB5BB2AEAD_1.wmv,13379,2
-59.9999,-41.851757,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114971/09282020080410/MOVIE/M_09282020080410_0000000000114971_1_001-1.MP4,23461,2
-39.1478,-80.23339,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123854/M_10182020122130_0000000000123854_1_001-1.MP4,33565,2
74.989426,-56.453644,KARI_SANDBOX/2019-06-20-v/010000003AE23F848A675FC467482575585046C115D0DA3E9223D505_2.wmv,16670,2
-53.142002,-84.92869,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124918/M_16112020161043_0000000012491820_1_001-1.MP4,42943,2
-23.57979,-79.05545,ERSA_SANDBOX/2019-11-13-v/109309/08162019161302/MOVIE/M_08162019161302_0000000000109309_1_001-1.MP4,13788,2
-87.6944,-74.33812,ERSA_SANDBOX/2019-11-13-v/93990/04092019094702/MOVIE/M_04092019094702_0000000000093990_1_001-1.MP4,14360,2
-84.15738,-7.19011,KARI_SANDBOX/2019-07-31-v/0100000013DEEA96BB5725093634058C5A96E0E4334D1009F6C5C367_1.wmv,46546,2
-74.16991,-30.946632,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129487/M_10312020094054_0000000000129487_1_001-1.MP4,14215,2
-16.723028,-40.301277,KARI_SANDBOX/2019-09-15-v/01000000D289566386195CEA3496ADB46F8514B04882A279D79FEA9C_1.wmv,17525,2
-26.679026,-83.93992,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139326/M_11192020155614_0000000000139326_1_001-1.MP4,14042,2
-52.584442,-90.355034,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114376/09282019092311/MOVIE/M_09282019092311_0000000000114376_1_001-1.MP4,41192,2
-73.143654,-27.401596,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126595/M_19112020221831_0000000000126595_1_001-1.MP4,1373,2
-53.734734,-88.410805,ERSA_SANDBOX/2020-03-29-v/no_findings/0000000000015569/08022020103737/MOVIE/M_08022020103737_0000000000015569_1_001-1.MP4,10091,2
-52.829697,-90.21742,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114376/09282019092311/MOVIE/M_09282019092311_0000000000114376_1_001-1.MP4,40094,2
-49.969646,-70.614174,KARI_SANDBOX/2019-12-22-v/010000005F2975243B15CBBBCE5EF82A9AC3DFAF405C90F803E3582D_2.wmv,39358,2
-5.062487,-51.962685,KARI_SANDBOX/2019-05-27/01000000D6F616B406C51A188FA2794EFF6013EE8F70100413E7355A_3.wmv,31137,2
-42.48926,-86.23166,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124078/M_14112020114835_0000000000124078_1_001-1.MP4,27348,2
-32.638893,-80.06028,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142846/M_10272020201302_0000000000142846_1_001-1.MP4,7249,2
79.85245,-60.289238,YMIR_SANDBOX/2019-11-19-GI S102/17817/134005/c15c923a-c88b-4cd3-9217-4168b5580490.mp4,160307,2
-46.131252,-81.80506,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139313/M_11192020154010_0000000000139313_1_001-1.MP4,11688,2
-48.47698,-62.933235,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118492/09072019112756/MOVIE/M_09072019112756_0000000000118492_1_001-1.MP4,17569,2
-72.47158,61.45266,KARI_SANDBOX/2019-07-31-v/0100000013B5BE00CDB0EC305CD0B8C8893CC6D43154B67F81E6E04B_1.wmv,10072,2
-102.043945,-9.566214,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118355/01112019193301/MOVIE/M_01112019193301_0000000000118355_1_001-1.MP4,2710,2
46.739925,36.8345,KARI_SANDBOX/2019-07-31-v/01000000F0D84EDBBC6F4DFD60CCE7B0B50D6BE52BA45C03B5B85D3F_1.wmv,10703,2
-63.902195,-19.467773,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115207/24102020192937/MOVIE/M_24102020192937_0000000000115207_1_001-1.MP4,18639,2
22.900068,-53.334476,KARI_SANDBOX/2019-07-31-v/010000004BBA2DB19C5F215B3776D7AC21C20192B10BE96222FE3447_2.wmv,47444,2
-61.680824,-20.59888,KARI_SANDBOX/2019-05-27/01000000DBF0AFAD19438E91021A9B1CD43A85DA6084DB4E1A4886D0_3.wmv,29227,2
-64.26322,-39.274715,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119843/M_04112020164829_0000000000119843_1_001-1.MP4,17315,2
-62.780426,-79.18485,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000123371/14112019100534/MOVIE/M_14112019100534_0000000000123371_1_001-1.MP4,17261,2
-61.688602,-33.84992,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000116425/27102020195556/MOVIE/M_27102020195556_0000000000116425_1_001-1.MP4,19111,2
-60.021446,-59.667812,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/131803/M_11042020164749_0000000000131803_1_001-1.MP4,15654,2
-28.670427,-38.428654,KARI_SANDBOX/2019-09-15-v/010000001BDD718245851D98D5F68E6A4E6674803BC5A36D025C51B6_2.wmv,50058,2
-92.79662,-6.7955146,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000130644/10052019095633/MOVIE/M_10052019095633_0000000000130644_1_001-1.MP4,14727,2
-88.83637,-59.810345,KARI_SANDBOX/2019-07-31-v/0100000013DEEA96BB5725093634058C5A96E0E4334D1009F6C5C367_1.wmv,46216,2
-48.99338,-53.439995,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121142/M_10122020083922_0000000012114220_1_001-1.MP4,9765,2
-100.89887,-11.776865,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120896/M_06112020211852_0000000012089620_1_001-1.MP4,21364,2
-30.86691,-74.03823,KARI_SANDBOX/2019-05-27/010000009B89EC2F861C8254F629FEFA9B05B0098727A94C9275C1F8_2.wmv,54795,2
-97.26597,-5.9797516,KARI_SANDBOX/2019-12-22-v/01000000716D96DC07608F95169301262A478105E295631C9C2654F0_3.wmv,32068,2
73.15989,-40.977173,KARI_SANDBOX/2019-06-20-v/0100000016AF20A9033DB702C825E2177F8AFF0AEE0DF6B5A46F5E2F_2.wmv,4983,2
-75.46435,-45.10496,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120896/M_06112020211852_0000000012089620_1_001-1.MP4,21555,2
21.01002,-49.58612,KARI_SANDBOX/2019-06-20-v/010000000C8AC7E554D813AB38D5C712E6D2C6D5C702D7F3467E4246_1.wmv,18342,2
-61.215973,-35.53547,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139399/M_15122020163721_0000000000139399_1_001-1.MP4,16725,2
-81.150055,-10.15722,KARI_SANDBOX/2019-12-22-v/01000000F39607F70A0B7172692A2A60F681D29AAE3D140D1D81782F_1.wmv,1158,2
-83.93987,-71.719376,KARI_SANDBOX/2019-07-31-v/01000000DF668689BE1ADD189DBB4686C607FF1F8F46DF68A61D1F34_1.wmv,24538,2
-87.00112,-56.20704,KARI_SANDBOX/2019-06-20-v/010000002EBFC5541AAE3CAF1F09DCF4DEE47DF1CFEC491AD3A07DD3_1.wmv,18945,2
-95.09571,-70.83789,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124257/M_09192020160556_0000000000124257_1_001-1.MP4,28902,2
-58.972763,-57.176888,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130303/10042019121819/MOVIE/M_10042019121819_0000000000130303_1_001-1.MP4,19671,2
-72.824524,-36.44846,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118225/10052020120312/MOVIE/M_10052020120312_0000000000118225_1_001-1.MP4,9937,2
-83.18784,-73.0762,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000123301/09182019194527/MOVIE/M_09182019194527_0000000000123301_1_001-1.MP4,21780,2
-81.64735,-41.418076,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000124176/15112019173853/MOVIE/M_15112019173853_0000000000124176_1_001-1.MP4,14977,2
-62.89714,-69.04404,KARI_SANDBOX/2019-09-15-v/010000001D1632B001D712BE206F76FA8AD6E8504BF68CEEEA43FFF2_1.wmv,32895,2
-97.89439,-11.986971,ERSA_SANDBOX/2019-11-13-v/114620/24102019170006/MOVIE/M_24102019170006_0000000011462010_1_001-1.MP4,17745,2
-83.11523,-38.523926,KARI_SANDBOX/2019-09-15-v/01000000A59CC0410B4067D99F3779E12D4F69543E1F005A07C35C0E_1.wmv,43451,2
-89.53603,-9.55407,KARI_SANDBOX/2019-05-27/0100000098A3E945E6A946D50297121DF3489CB7349C6EAD82F02895_4.wmv,50810,2
73.24966,-59.672028,KARI_SANDBOX/2019-06-20-v/0100000016AF20A9033DB702C825E2177F8AFF0AEE0DF6B5A46F5E2F_2.wmv,22140,2
-71.35172,-46.719395,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114696/09272020112413/MOVIE/M_09272020112413_0000000000114696_1_001-1.MP4,17063,2
-51.5657,-69.81897,KARI_SANDBOX/2019-06-20-v/01000000756C8DA0DCC2386F4EBF0D523AD6F1FA2DCB943F8A667626_5.wmv,20470,2
-36.052536,-60.317863,KARI_SANDBOX/2019-12-22-v/010000008B07BF515CC30E748D5151CAC1AB4E2818E224A66A3A2E82_1.wmv,17639,2
-28.049002,-65.40241,KARI_SANDBOX/2019-07-31-v/0100000058B2270C1A23ECFE577D72FFE10279E28CB17CE73FE73008_1.wmv,41877,2
-81.66153,-8.04782,KARI_SANDBOX/2019-09-15-v-inflammed/01000000EABDA102CC12A772806DA8686C38E393B318168CE1CD7AB8_1.wmv,37919,2
-82.295,-77.348885,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000125832/19112019172346/MOVIE/M_19112019172346_0000000000125832_1_001-1.MP4,12695,2
-68.958206,-75.34509,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114847/23102020181051/MOVIE/M_23102020181051_0000000000114847_1_001-1.MP4,26453,2
22.715227,-55.01197,KARI_SANDBOX/2019-07-31-v/01000000458F396B485DCF8F787CC3C2641485C625E07ABD00B36892_6.wmv,42712,2
-35.52089,-63.138588,KARI_SANDBOX/2019-07-31-v/01000000404B7B2C6C0E96EFDB6BB52D8A12EDAEB9732926D6F07C58_1.wmv,43519,2
-71.0527,-33.022945,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122116/M_10112020125606_0000000000122116_1_001-1.MP4,17539,2
-72.81668,-36.53251,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118225/10052020120312/MOVIE/M_10052020120312_0000000000118225_1_001-1.MP4,9931,2
-28.02008,-70.31816,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000124564/09212019133740/MOVIE/M_09212019133740_0000000000124564_1_001-1.MP4,22534,2
-16.06487,-35.707767,KARI_SANDBOX/2021-01-12-v/01000000F98C5C53BDF3CA702A20BA4473563D928AD0E50107840379_1.wmv,20253,2
-68.63599,-85.67936,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000131038/10052019191958/MOVIE/M_10052019191958_0000000000131038_1_001-1.MP4,9511,2
-43.721725,82.462265,KARI_SANDBOX/2019-05-27/0100000098A3E945E6A946D50297121DF3489CB7349C6EAD82F02895_4.wmv,5594,2
-76.39023,-13.24983,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124266/M_09192020162808_0000000000124266_1_001-1.MP4,26083,2
-72.82106,-36.40519,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118225/10052020120312/MOVIE/M_10052020120312_0000000000118225_1_001-1.MP4,9926,2
-90.11843,-3.4757442,KARI_SANDBOX/2019-09-15-v/01000000BDB8DD94E81B6EAE30175ACFD92A5C169F331718C1DE9E8B_2.wmv,21173,2
-83.40688,-6.3896775,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126595/M_19112020221831_0000000000126595_1_001-1.MP4,29137,2
63.92189,-60.45374,YMIR_SANDBOX/2019-11-19/924/2646/a2ad63fa-cb2b-444c-8b9a-b4661614d1b2.mp4,12374,2
-65.00542,-29.225494,ERSA_SANDBOX/2020-01-14-v/unclassified_metadata/0000000000133931/07122019130140/MOVIE/M_07122019130140_0000000000133931_1_001-1.MP4,30778,2
-93.71943,-23.204788,KARI_SANDBOX/2019-05-27/01000000DE702102C6E5B47F18E29FD5AE311FEB041D19AA3BF35CF7_1.wmv,36484,2
-20.421028,-44.14917,KARI_SANDBOX/2021-01-12-v/010000005076D6E7D36B0E5094410861E179AD75572BC9ADCADF7A4E_1.wmv,41584,2
-55.198425,-86.8309,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115643/26102020125256/MOVIE/M_26102020125256_0000000000115643_1_001-1.MP4,17386,2
-76.67214,-47.81678,ERSA_SANDBOX/2020-09-01-colonoscopy-v/with_findings/0000000000104471/29092020173502/MOVIE/M_29092020173502_0000000000104471_1_001-1.MP4,19262,2
6.7720637,-21.9852,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138988/M_11192020092749_0000000000138988_1_001-1.MP4,1509,2
-89.24163,-18.950253,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000130540/10042019191702/MOVIE/M_10042019191702_0000000000130540_1_001-1.MP4,9373,2
-72.836586,-36.404358,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118225/10052020120312/MOVIE/M_10052020120312_0000000000118225_1_001-1.MP4,9932,2
-72.558,-35.290745,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140445/M_11212020184154_0000000000140445_1_001-1.MP4,8443,2
-39.126022,-80.180305,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123854/M_10182020122130_0000000000123854_1_001-1.MP4,34050,2
54.602715,-62.35806,KARI_SANDBOX/2019-06-20-v/010000008B497C20A17EF60D203F204B8B2C39F74681CC846C766D5D_1.wmv,36927,2
14.791004,-27.967848,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/131248/M_11032020093325_0000000000131248_1_001-1.MP4,11922,2
-78.198555,-38.742546,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124178/M_14112020140427_0000000000124178_1_001-1.MP4,13200,2
-57.387966,-39.684906,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140606/M_11222020091020_0000000000140606_1_001-1.MP4,13452,2
19.531647,-55.853046,KARI_SANDBOX/2019-07-31-v/010000001535819CDA047EA25686308708BF40696188E97EDB04A194_2.wmv,27463,2
28.996775,-52.60036,KARI_SANDBOX/2019-07-31-v/01000000F2C05CDD69A6A17AC43DAF0532230876CF6E0F4FA3F5189E_3.wmv,19762,2
-97.41749,-13.079837,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123439/M_12112020193120_0000000000123439_1_001-1.MP4,25650,2
-82.94822,-6.981172,KARI_SANDBOX/2019-09-15-v-inflammed/01000000EABDA102CC12A772806DA8686C38E393B318168CE1CD7AB8_1.wmv,37233,2
-72.01142,-31.904505,KARI_SANDBOX/2019-06-20-v/010000008E4D561FF64ECA5F53E4BEE0B5A29B3CB0C7F004FD140C24_1.wmv,38075,2
3.812654,-48.65578,KARI_SANDBOX/2019-05-27/010000004D893128AC85C08C4CF5F20AE39011CA8D9E118B2EB919DE_2.wmv,29004,2
-72.05036,-35.154278,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000117996/10042020164350/MOVIE/M_10042020164350_0000000000117996_1_001-1.MP4,18196,2
-51.439785,-80.29267,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139313/M_11192020154010_0000000000139313_1_001-1.MP4,11853,2
-40.379562,-86.58545,ERSA_SANDBOX/2019-11-13-v/109309/08162019161302/MOVIE/M_08162019161302_0000000000109309_1_001-1.MP4,14031,2
-64.6337,-26.321047,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000127983/09292019132403/MOVIE/M_09292019132403_0000000000127983_1_001-1.MP4,9875,2
-86.391396,-73.95357,ERSA_SANDBOX/2019-12-12-v/missing_metadata/113049/09252019074529/MOVIE/M_09252019074529_0000000000113049_1_001-1.MP4,15464,2
-52.756798,-73.81762,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120097/M_09102020125417_0000000000120097_1_001-1.MP4,17734,2
-92.31082,-62.02628,KARI_SANDBOX/2019-05-27/01000000918053B027AE8604B08FD2A300F4BA9C0C56B8B68D1E1123_2.wmv,27215,2
13.653055,-35.152016,KARI_SANDBOX/2019-12-22-v/01000000F39607F70A0B7172692A2A60F681D29AAE3D140D1D81782F_1.wmv,40576,2
-72.490685,33.502136,KARI_SANDBOX/2020-07-26-v-inflammed/01000000F03CC7700C4C5FA3C573ED27194F8BFE012A2FFAEFE012E7_1.wmv,19207,2
-72.21478,-48.222454,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124402/M_15112020141827_0000000000124402_1_001-1.MP4,26126,2
-88.477585,-18.50819,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114826/09272020144713/MOVIE/M_09272020144713_0000000000114826_1_001-1.MP4,20798,2
-98.62884,-5.822859,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124918/M_16112020161043_0000000012491820_1_001-1.MP4,30355,2
62.891865,-53.23521,YMIR_SANDBOX/2019-09-29/787/2269/efbbb10b-367d-4698-94e5-2c7bbf2e5665.mp4,3814,2
60.118576,-62.732986,YMIR_SANDBOX/2019-07-28/401/1792/78d7db34-852b-4b7c-b6d6-5859a76fb268.mp4,10044,2
41.57096,11.853785,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000125556/19112019094828/MOVIE/M_19112019094828_0000000000125556_1_001-1.MP4,4818,2
-88.97094,-74.869736,ERSA_SANDBOX/2019-11-13-v/112621/08242019161103/MOVIE/M_08242019161103_0000000000112621_1_001-1.MP4,14688,2
-78.148476,-76.54628,ERSA_SANDBOX/2020-01-14-v/unclassified_metadata/0000000000133848/07122019114120/MOVIE/M_07122019114120_0000000000133848_1_001-1.MP4,17351,2
-69.85537,-52.844032,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139399/M_15122020163721_0000000000139399_1_001-1.MP4,16594,2
-102.69549,-5.557697,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000117996/10042020164350/MOVIE/M_10042020164350_0000000000117996_1_001-1.MP4,18164,2
-71.95448,-83.77549,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115207/24102020192937/MOVIE/M_24102020192937_0000000000115207_1_001-1.MP4,18811,2
-86.50892,-11.744293,KARI_SANDBOX/2019-06-20-v/010000003AE23F848A675FC467482575585046C115D0DA3E9223D505_2.wmv,24597,2
-18.777617,-36.22268,KARI_SANDBOX/2019-07-31-v/010000001F291EA8A3BCD052873E024CFDFDB9D2C8B6A68B47BCAF32_1.wmv,24558,2
-42.107323,-67.263084,ERSA_SANDBOX/2019-11-13-v/114530/24102019130152/MOVIE/M_24102019130152_0000000000114530_1_001-1.MP4,14754,2
-4.9123993,-52.203026,KARI_SANDBOX/2019-05-27/01000000D6F616B406C51A188FA2794EFF6013EE8F70100413E7355A_3.wmv,30715,2
-26.692053,-38.75807,KARI_SANDBOX/2019-07-31-v/0100000068DFC97862F8A60714279F38CC3FA9C4DBF33098AA95E864_1.wmv,43266,2
-90.90199,-1.9841402,KARI_SANDBOX/2019-09-15-v/01000000477E52E6964FAC1C313B4A7D67DEE6A156C4586B0D2B36FD_1.wmv,27483,2
-0.18261641,-44.832222,KARI_SANDBOX/2019-09-15-v/0100000045AE8A1C811C0933890358272326A2D857FCFA5E3B72DC0D_7.wmv,10609,2
5.337419,-57.281433,KARI_SANDBOX/2019-06-20-v/01000000C3095856B624C359D25EA073F0A09FCBC4A4F41497C36818_3.wmv,47314,2
-70.899185,-46.41432,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114696/09272020112413/MOVIE/M_09272020112413_0000000000114696_1_001-1.MP4,17062,2
-84.88596,-35.541874,KARI_SANDBOX/2020-01-26-v/0100000004ECE381A9F7FF51E57B23BD99BFA7F6E2C4A73BC503AE1B_1.wmv,31923,2
-16.230581,-45.154785,KARI_SANDBOX/2019-07-31-v/0100000013B5BE00CDB0EC305CD0B8C8893CC6D43154B67F81E6E04B_1.wmv,29598,2
-69.40329,-74.59005,ERSA_SANDBOX/2019-11-13-v/93086/02092019113114/MOVIE/M_02092019113114_0000000000093086_1_001-1.MP4,22174,2
-68.10104,-41.13532,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120097/M_09102020125417_0000000000120097_1_001-1.MP4,17754,2
-96.74742,-69.50764,KARI_SANDBOX/2019-07-31-v/0100000068DFC97862F8A60714279F38CC3FA9C4DBF33098AA95E864_1.wmv,45467,2
-48.23204,-71.202705,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/128729/M_09292020202404_0000000000128729_1_001-1.MP4,8285,2
-74.85426,-51.66048,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139317/M_15122020125020_0000000000139317_1_001-1.MP4,14465,2
-39.4903,-83.06669,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118475/02112019103554/MOVIE/M_02112019103554_0000000000118475_1_001-1.MP4,9709,2
-37.733032,-63.26365,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000130540/10042019191702/MOVIE/M_10042019191702_0000000000130540_1_001-1.MP4,9357,2
-60.003002,-78.46346,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119919/M_04112020212058_0000000011991920_1_001-1.MP4,21327,2
-88.89806,-19.857752,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139399/M_15122020163721_0000000000139399_1_001-1.MP4,16340,2
-22.304035,-8.375202,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115207/24102020192937/MOVIE/M_24102020192937_0000000000115207_1_001-1.MP4,18115,2
-89.00893,-25.997433,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000003005/08012020194339/MOVIE/M_08012020194339_0000000000003005_1_001-1.MP4,15010,2
8.053022,-26.199524,KARI_SANDBOX/2020-07-26-v-inflammed/01000000F03CC7700C4C5FA3C573ED27194F8BFE012A2FFAEFE012E7_1.wmv,28106,2
25.522526,-52.81042,KARI_SANDBOX/2019-07-31-v/010000009271C16E9FCCA7ACA679E428D92D884109F1C91D9D45D94F_4.wmv,43299,2
-81.00781,-4.061136,KARI_SANDBOX/2019-05-27/0100000098A3E945E6A946D50297121DF3489CB7349C6EAD82F02895_4.wmv,50562,2
-31.586155,-77.29484,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001183/04012020122926/MOVIE/M_04012020122926_0000000000001183_1_001-1.MP4,19551,2
-77.11167,-20.597351,ERSA_SANDBOX/2020-03-29-v/no_findings/0000000000005401/12192019174554/MOVIE/M_12192019174554_0000000000005401_1_001-1.MP4,15549,2
-44.920555,-76.67808,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000116425/27102020195556/MOVIE/M_27102020195556_0000000000116425_1_001-1.MP4,19258,2
-20.05299,-47.731674,KARI_SANDBOX/2019-09-15-v/0100000028E3E6A3BAF5337CBE5FBCE20731A739B2887F9699A4A6A8_1.wmv,38911,2
-56.083836,-42.576218,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/132784/M_02122020140146_0000000013278420_1_001-1.MP4,14754,2
-27.778227,-84.20248,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123248/M_09172020141025_0000000000123248_1_001-1.MP4,21457,2
-71.84176,-79.360405,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130690/M_10022020221515_0000000000130690_1_001-1.MP4,18477,2
2.0199409,-50.7066,KARI_SANDBOX/2019-09-15-v-inflammed/010000003009E118EE6A50C07C2527312900B6EB2D9D1149FB293336_1.wmv,47740,2
-92.08826,-10.657074,KARI_SANDBOX/2019-07-31-v/01000000ADEA68F4E3B3D1C731A6FE01D2FFE4EA32A7EE59323824A3_3.wmv,30213,2
-63.223362,-24.570505,KARI_SANDBOX/2019-07-31-v/01000000C74E79E35F9EE74E9C266EAEF7BFDA256729AD2A364059BD_1.wmv,33310,2
-41.472965,-53.130188,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123957/M_10182020155736_0000000000123957_1_001-1.MP4,16200,2
-57.446255,-55.915756,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122421/M_10112020211440_0000000012242120_1_001-1.MP4,11804,2
-35.798855,-63.166386,KARI_SANDBOX/2019-07-31-v/01000000404B7B2C6C0E96EFDB6BB52D8A12EDAEB9732926D6F07C58_1.wmv,44210,2
-59.846073,-25.543549,ERSA_SANDBOX/2020-03-29-v/no_findings/0000000000005401/12192019174554/MOVIE/M_12192019174554_0000000000005401_1_001-1.MP4,15715,2
-72.9725,-48.37805,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126788/M_10252020094124_0000000001_26788_1_001-1.MP4,25983,2
-44.74779,-76.62571,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000116425/27102020195556/MOVIE/M_27102020195556_0000000000116425_1_001-1.MP4,19315,2
-71.72823,32.975525,KARI_SANDBOX/2020-07-26-v-inflammed/01000000F03CC7700C4C5FA3C573ED27194F8BFE012A2FFAEFE012E7_1.wmv,5854,2
-84.068634,-76.50956,ERSA_SANDBOX/2019-11-13-v/116681/29102019130619/MOVIE/M_29102019130619_0000000000116681_1_001-1.MP4,20955,2
59.769493,-63.596462,YMIR_SANDBOX/2019-04-23/295/720/c903690d-5eba-4c58-b3b1-c71f29f221b2.mp4,4083,2
-70.82275,-73.26504,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127164/M_10252020192049_0000000000127164_1_001-1.MP4,8988,2
-55.532455,-44.433586,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129332/M_09302020214139_0000000000129332_1_001-1.MP4,25093,2
-54.65861,-56.571396,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139389/M_11192020181456_0000000000139389_1_001-1.MP4,17142,2
-37.027306,-84.78288,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124344/M_14112020221911_0000000000124344_1_001-1.MP4,18518,2
-64.54882,-70.442154,KARI_SANDBOX/2019-07-31-v/01000000C74E79E35F9EE74E9C266EAEF7BFDA256729AD2A364059BD_1.wmv,45194,2
-90.32868,-0.36147872,KARI_SANDBOX/2019-05-27/01000000E3DAE08A30128DB72617DDCFFB6F476B255E76BD982248A1_1.wmv,238,2
-34.05904,-71.55114,KARI_SANDBOX/2019-09-15-v/01000000079FD29EF6DABF2BBFF8722C8338C867184884DE05E693A4_1.wmv,22053,2
62.34706,-49.76327,YMIR_SANDBOX/2019-04-23/303/729/acbd0295-c37d-43a2-ab8a-a82adb8180f8.mp4,8832,2
-92.76588,-59.12087,KARI_SANDBOX/2019-07-31-v/01000000D67A251DBFD68905AEC6E79D31540E6A9C43569CD892FC42_1.wmv,51402,2
-80.57695,-72.231804,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000124510/09212019123616/MOVIE/M_09212019123616_0000000000124510_1_001-1.MP4,15784,2
-65.54549,-50.8618,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000130644/10052019095633/MOVIE/M_10052019095633_0000000000130644_1_001-1.MP4,11986,2
-67.39696,-86.39162,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000129143/10022019110903/MOVIE/M_10022019110903_0000000000129143_1_001-1.MP4,31710,2
-72.36543,-86.904564,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143310/M_23122020131256_0000000000143310_1_001-1.MP4,19231,2
-48.289913,-72.90826,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124402/M_15112020141827_0000000000124402_1_001-1.MP4,26234,2
-53.193695,-29.032053,ERSA_SANDBOX/2019-12-12-v/missing_metadata/112917/09242019104227/MOVIE/M_09242019104227_0000000000112917_1_001-1.MP4,24360,2
-16.10762,-37.39269,KARI_SANDBOX/2019-12-22-v/01000000B5B626A568F8208E8E2AAE0BE1C1502911885018348948C3_1.wmv,24371,2
-55.34073,-83.892525,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123441/M_12112020195445_0000000000123441_1_001-1.MP4,15355,2
-51.777485,-38.839638,KARI_SANDBOX/2019-06-20-v/0100000036638C0F9A56CB90117107DD4FCE743C6E36784A3C2F3492_2.wmv,26989,2
-83.07869,-70.90225,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000131176/10062019113418/MOVIE/M_10062019113418_0000000000131176_1_001-1.MP4,20624,2
-26.898718,-42.44192,KARI_SANDBOX/2019-07-31-v/01000000CEA1B449D494E628866E9D7F0DA78503B0C1D63FD5F65C29_1.wmv,48068,2
-61.32207,-38.768894,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140606/M_11222020091020_0000000000140606_1_001-1.MP4,13458,2
-36.220226,-55.09095,KARI_SANDBOX/2019-09-15-v/0100000073924B79DB3C314AB42571AEE87D3E933633952E238A5897_3.wmv,29825,2
-75.010376,-58.253387,ERSA_SANDBOX/2019-12-12-v/missing_metadata/109168/09152019111119/MOVIE/M_09152019111119_0000000000109168_1_001-1.MP4,20796,2
-34.7015,-81.757576,ERSA_SANDBOX/2019-11-13-v/114179/23102019161537/MOVIE/M_23102019161537_0000000000114179_1_001-1.MP4,20098,2
-46.31465,-86.73732,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120438/M_10102020191302_0000000000120438_1_001-1.MP4,10155,2
-87.13279,-74.41378,ERSA_SANDBOX/2019-11-13-v/93990/04092019094702/MOVIE/M_04092019094702_0000000000093990_1_001-1.MP4,15277,2
-5.98E-05,-41.231068,KARI_SANDBOX/2019-09-15-v/01000000A4C32C767651D86FD0E470829A509BB68D58320031A525B9_1.wmv,39553,2
-11.6196995,-47.67493,KARI_SANDBOX/2019-12-22-v/01000000B514BBEAF4D89B700B0031EACCEAFDF6A9FB29A45DF175E4_1.wmv,33334,2
55.402714,-56.378727,YMIR_SANDBOX/2019-04-23/292/716/e414c1f7-6d72-47fe-92da-bcf5d5707f2b.mp4,3416,2
-71.935455,-54.425518,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139399/M_15122020163721_0000000000139399_1_001-1.MP4,16549,2
-83.44172,-26.592611,ERSA_SANDBOX/2020-01-14-v/unclassified_metadata/0000000000133848/07122019114120/MOVIE/M_07122019114120_0000000000133848_1_001-1.MP4,17102,2
-69.4237,-45.72644,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118295/01112019190159/MOVIE/M_01112019190159_0000000000118295_1_001-1.MP4,17653,2
-82.287476,-32.023136,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000128032/24112019185822/MOVIE/M_24112019185822_0000000000128032_1_001-1.MP4,34632,2
-101.94302,-8.233301,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000119004/03112019184835/MOVIE/M_03112019184835_0000000000119004_1_001-1.MP4,37752,2
-86.10477,-27.882826,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114826/09272020144713/MOVIE/M_09272020144713_0000000000114826_1_001-1.MP4,20930,2
-84.99337,-9.176568,KARI_SANDBOX/2019-07-31-v/0100000013DEEA96BB5725093634058C5A96E0E4334D1009F6C5C367_1.wmv,46643,2
-67.86775,-53.971935,ERSA_SANDBOX/2019-12-12-v/missing_metadata/113892/09272019074038/MOVIE/M_09272019074038_0000000000113892_1_001-1.MP4,18529,2
-51.481014,-80.423256,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139313/M_11192020154010_0000000000139313_1_001-1.MP4,11869,2
-84.281906,-78.71126,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000122350/09162019193507/MOVIE/M_09162019193507_0000000000122350_1_001-1.MP4,10816,2
-96.90605,-12.200393,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141524/M_19122020151127_0000000000141524_1_001-1.MP4,29140,2
-26.738363,-38.0391,KARI_SANDBOX/2019-09-15-v/010000009D1C83DE0D1CC6EE26CE2EA43EA75DDCC70D81FBC64E2F4D_2.wmv,24975,2
-52.541786,-76.36013,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145360/M_29122020155516_0000000000145360_1_001-1.MP4,18408,2
-69.86038,-84.8281,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115817/26102020160212/MOVIE/M_26102020160212_0000000000115817_1_001-1.MP4,29154,2
-91.54411,-17.308855,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000011799220/30102020194121/MOVIE/M_30102020194121_0000000011799220_1_001-1.MP4,14785,2
-82.77904,-77.250885,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000123371/14112019100534/MOVIE/M_14112019100534_0000000000123371_1_001-1.MP4,15888,2
5.9837933,-55.750732,KARI_SANDBOX/2019-09-15-v/010000001D1632B001D712BE206F76FA8AD6E8504BF68CEEEA43FFF2_1.wmv,34312,2
-39.99496,-79.62926,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118475/02112019103554/MOVIE/M_02112019103554_0000000000118475_1_001-1.MP4,9885,2
-5.256563,-51.87931,KARI_SANDBOX/2019-05-27/01000000D6F616B406C51A188FA2794EFF6013EE8F70100413E7355A_3.wmv,30774,2
-101.59382,-7.3668747,ERSA_SANDBOX/2019-12-12-v/missing_metadata/111629/09212019102434/MOVIE/M_09212019102434_0000000000111629_1_001-1.MP4,35261,2
-96.72453,-14.177048,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117858/31102019195513/MOVIE/M_31102019195513_0000000000117858_1_001-1.MP4,33477,2
-30.487032,-41.333286,KARI_SANDBOX/2020-07-26-v/0100000036EA09BC879217EB2D47622672AB3BBD725BEE9FAD2BCC3B_3.wmv,71954,2
-71.97167,-32.591114,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122116/M_10112020125606_0000000000122116_1_001-1.MP4,14831,2
-62.57011,-79.185715,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000123371/14112019100534/MOVIE/M_14112019100534_0000000000123371_1_001-1.MP4,17806,2
-52.29369,-33.68395,ERSA_SANDBOX/2019-11-13-v/115673/26102019124038/MOVIE/M_26102019124038_0000000000115673_1_001-1.MP4,40635,2
-58.625668,-81.45554,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140139/M_17122020073515_0000000000140139_1_001-1.MP4,8815,2
-80.81385,-34.26907,KARI_SANDBOX/2019-06-20-v/01000000C26D0A9D0F6D597997EF3C76129F3693ACE33E824F408E82_1.wmv,29333,2
-74.26626,-23.125174,ERSA_SANDBOX/2019-11-13-v/1113083/21102019101621/MOVIE/M_21102019101621_0000000001113083_1_001-1.MP4,24747,2
-58.931503,-48.264828,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121444/M_08112020121910_0000000000121444_1_001-1.MP4,12441,2
-72.14336,-17.221668,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122962/M_11112020213644_0000000012296220_1_001-1.MP4,17537,2
-75.39109,-25.520964,KARI_SANDBOX/2019-05-27/01000000C0089CD7C13D873C312ECAA3C0F02187C5837916AE78F530_1.wmv,36166,2
19.922073,-56.28984,KARI_SANDBOX/2019-07-31-v/010000001535819CDA047EA25686308708BF40696188E97EDB04A194_2.wmv,27851,2
-63.16838,-85.301346,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120756/M_09112020154041_0000000000120756_1_001-1.MP4,18243,2
-77.15543,-54.573902,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000120480/09122019102755/MOVIE/M_09122019102755_0000000000120480_1_001-1.MP4,20948,2
-58.44503,-34.48839,KARI_SANDBOX/2019-07-31-v/010000005402105BB52C50E0513F50D7F4D38EF6C35F47640E57904F_1.wmv,32937,2
-46.839428,-24.32152,KARI_SANDBOX/2019-12-22-v/010000006F632E8723AF4B2DD69B68BEA5D7EE88F6870D0CDEF6CC25_2.wmv,42535,2
-89.087975,-9.953656,KARI_SANDBOX/2019-05-27/0100000098A3E945E6A946D50297121DF3489CB7349C6EAD82F02895_4.wmv,50786,2
34.83115,-36.56028,KARI_SANDBOX/2019-12-22-v/010000006F632E8723AF4B2DD69B68BEA5D7EE88F6870D0CDEF6CC25_2.wmv,42210,2
-16.752731,-40.294273,KARI_SANDBOX/2019-09-15-v/01000000D289566386195CEA3496ADB46F8514B04882A279D79FEA9C_1.wmv,17216,2
-59.259876,-52.367336,ERSA_SANDBOX/2019-11-13-v/115273/08302019165708/MOVIE/M_08302019165708_0000000000115273_1_001-1.MP4,15332,2
-78.550545,-16.179234,KARI_SANDBOX/2019-09-15-v/01000000D0B9E3148BA84E60B5021E33007858DAFBCF7E23775A3F86_1.wmv,36029,2
-24.182125,-39.791767,KARI_SANDBOX/2019-09-15-v-inflammed/010000007ED6C77417C12B43F4BE124B399ABABB691D726B55EBBEFF_2.wmv,19396,2
-60.09334,-38.49413,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121444/M_08112020121910_0000000000121444_1_001-1.MP4,12450,2
-74.187225,-17.40897,KARI_SANDBOX/2019-12-22-v/01000000540DB80A3013006AEB97391FAFD50183F8ED92722FFB1E52_1.wmv,14133,2
-88.86163,-16.26936,ERSA_SANDBOX/2020-06-01-colonoscopy-v/no_findings/0000000000061585/04242020112456/MOVIE/M_04242020112456_0000000000061585_1_001-1.MP4,13398,2
-86.547325,-27.105928,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114826/09272020144713/MOVIE/M_09272020144713_0000000000114826_1_001-1.MP4,20827,2
-56.277794,7.511735,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000130540/10042019191702/MOVIE/M_10042019191702_0000000000130540_1_001-1.MP4,9360,2
-82.25056,-68.99386,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117783/09052019170311/MOVIE/M_09052019170311_0000000000117783_1_001-1.MP4,14427,2
-71.679695,-30.092197,KARI_SANDBOX/2019-07-31-v/010000007C53073FE2C8B3319225EEDB3E3614D1A95A12E8A59AF0A1_2.wmv,48664,2
57.30417,-64.79606,KARI_SANDBOX/2019-07-31-v/01000000E1DFCF10C275F96F282B7B09C23B71BB14A5C171B189C80A_3.wmv,47379,2
-26.678059,-38.986755,KARI_SANDBOX/2019-07-31-v/0100000068DFC97862F8A60714279F38CC3FA9C4DBF33098AA95E864_1.wmv,42570,2
71.236206,-59.845432,KARI_SANDBOX/2019-07-31-v/010000001535819CDA047EA25686308708BF40696188E97EDB04A194_2.wmv,6945,2
-31.336594,-70.35089,KARI_SANDBOX/2019-07-31-v/01000000561FB492B051638BE3AB73182E2B416F469E80BBD0395B6E_1.wmv,27941,2
-74.96921,-53.497387,ERSA_SANDBOX/2020-06-01-colonoscopy-v/no_findings/0000000000061585/04242020112456/MOVIE/M_04242020112456_0000000000061585_1_001-1.MP4,13330,2
-82.7086,-72.74909,KARI_SANDBOX/2019-05-27/01000000881FDF56AFBB5C917C15BD6550AD969A53E9ED50E89D197F_5.wmv,21505,2
-65.81842,-41.452194,KARI_SANDBOX/2019-09-15-v/010000009D1C83DE0D1CC6EE26CE2EA43EA75DDCC70D81FBC64E2F4D_2.wmv,24839,2
-87.613846,-75.882614,ERSA_SANDBOX/2019-11-13-v/112621/08242019161103/MOVIE/M_08242019161103_0000000000112621_1_001-1.MP4,15372,2
-62.408123,-72.98937,ERSA_SANDBOX/2020-03-29-v/with_findings/0000000000025558/01072020124421/MOVIE/M_01072020124421_0000000000025558_1_001-1.MP4,8371,2
51.88658,-57.755726,YMIR_SANDBOX/2019-08-15/703/1981/80a7b043-bd2a-4a21-bff3-825367c2e820.mp4,5032,2
-56.84829,-25.017517,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117525/09052019112000/MOVIE/M_09052019112000_0000000000117525_1_001-1.MP4,17296,2
-70.57005,-48.118748,ERSA_SANDBOX/2020-01-14-v/unclassified_metadata/0000000000131353/10072019103744/MOVIE/M_10072019103744_0000000000131353_1_001-1.MP4,19879,2
-67.19194,-86.60551,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000129143/10022019110903/MOVIE/M_10022019110903_0000000000129143_1_001-1.MP4,31161,2
-78.5714,-26.378946,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141524/M_19122020151127_0000000000141524_1_001-1.MP4,29176,2
-61.82292,-78.57705,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129306/M_09302020201653_0000000000129306_1_001-1.MP4,22058,2
-45.76978,-63.92322,ERSA_SANDBOX/2019-12-12-v/missing_metadata/104360/09302019080329/MOVIE/M_09302019080329_0000000000104360_1_001-1.MP4,18729,2
-24.927902,-41.37161,KARI_SANDBOX/2019-05-27/010000004260BDC5B8DEBD577F07E9951CDEEA97169E1258E7126BCC_1.wmv,33474,2
-97.16406,-70.90371,ERSA_SANDBOX/2019-11-13-v/93064/02092019104443/MOVIE/M_02092019104443_0000000000093064_1_001-1.MP4,45775,2
-74.66793,-45.657463,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119556/M_03112020215748_0000000000119556_1_001-1.MP4,13149,2
-64.2184,-26.694242,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130016/28112019210205/MOVIE/M_28112019210205_0000000000130016_1_001-1.MP4,28423,2
-75.79576,-58.09395,ERSA_SANDBOX/2020-01-14-v/unclassified_metadata/0000000000131353/10072019103744/MOVIE/M_10072019103744_0000000000131353_1_001-1.MP4,19820,2
-3.2698274,-40.782722,KARI_SANDBOX/2020-07-26-v/0100000015E677B11299588BD4448E140A9004A9E61A7FAAB949E954_2.wmv,46945,2
-42.88674,-86.7412,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125619/M_10222020193735_0000000000125619_1_001-1.MP4,11797,2
-87.583206,-59.28339,KARI_SANDBOX/2019-09-15-v/0100000045004301A1CB7CCA7AE39997338487BDD742FF22B992B2AA_1.wmv,17782,2
-37.420578,-84.94792,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124344/M_14112020221911_0000000000124344_1_001-1.MP4,17394,2
-71.56927,-43.975952,ERSA_SANDBOX/2019-12-12-v/missing_metadata/113049/09252019074529/MOVIE/M_09252019074529_0000000000113049_1_001-1.MP4,14863,2
4.339203,-49.319553,KARI_SANDBOX/2019-05-27/010000004D893128AC85C08C4CF5F20AE39011CA8D9E118B2EB919DE_2.wmv,29571,2
-47.190643,-80.89266,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122962/M_11112020213644_0000000012296220_1_001-1.MP4,17582,2
-86.59811,-34.00748,KARI_SANDBOX/2019-07-31-v/01000000F0D84EDBBC6F4DFD60CCE7B0B50D6BE52BA45C03B5B85D3F_1.wmv,22123,2
-27.494629,-84.11981,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123248/M_09172020141025_0000000000123248_1_001-1.MP4,21481,2
-35.36219,-72.263885,KARI_SANDBOX/2019-07-31-v/01000000ACD21CEC8AFFF459BCFEF6AF381BD20EEF644C9E89855329_4.wmv,23154,2
-58.85993,-57.219902,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130303/10042019121819/MOVIE/M_10042019121819_0000000000130303_1_001-1.MP4,19760,2
-96.841255,-8.969914,KARI_SANDBOX/2019-09-15-v/01000000CE98F08CA8C4239396CA6D4AE4A960D1E31976979C4CB256_1.wmv,28045,2
-66.15723,-41.83801,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130016/28112019210205/MOVIE/M_28112019210205_0000000000130016_1_001-1.MP4,28267,2
-55.70989,-87.36104,ERSA_SANDBOX/2019-11-13-v/109140/08162019110652/MOVIE/M_08162019110652_0000000000109140_1_001-1.MP4,20961,2
-76.37569,-47.31802,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000002846/08012020141325/MOVIE/M_08012020141325_0000000000002846_1_001-1.MP4,33238,2
-29.13588,-73.569855,KARI_SANDBOX/2019-07-31-v/01000000561FB492B051638BE3AB73182E2B416F469E80BBD0395B6E_1.wmv,28502,2
-79.12538,-27.324469,ERSA_SANDBOX/2019-11-13-v/90272/26082019091633/MOVIE/M_26082019091633_0000000000090272_1_001-1.MP4,32267,2
-14.248818,-41.14609,KARI_SANDBOX/2020-07-26-v/01000000239DD993B36F10A84D1ECAC3576162890A819A6F47AD4113_1.wmv,36692,2
-59.34122,-45.209915,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114600/09282019152240/MOVIE/M_09282019152240_0000000000114600_1_001-1.MP4,24485,2
-48.85655,-53.365326,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121142/M_10122020083922_0000000012114220_1_001-1.MP4,9686,2
-80.96069,-4.103824,KARI_SANDBOX/2019-05-27/01000000601AAA43562812FEC3F6712C71214667BBD44A213A95273F_10.wmv,23857,2
-85.582466,-20.025314,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/1470405/M_11212020162234_0000000001470405_1_001-1.MP4,20810,2
-48.3985,-79.48643,KARI_SANDBOX/2019-09-15-v/010000003BC6697D3A645AF88CA8FADE1F4C2CE27520FEDCBE9BD344_2.wmv,34091,2
-37.139313,-84.77536,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124344/M_14112020221911_0000000000124344_1_001-1.MP4,18256,2
-84.4195,-78.82728,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000122350/09162019193507/MOVIE/M_09162019193507_0000000000122350_1_001-1.MP4,11047,2
-28.226316,-83.16151,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122383/M_10112020195058_0000000012238320_1_001-1.MP4,15107,2
-98.10041,-7.9444284,KARI_SANDBOX/2019-07-31-v/010000001F291EA8A3BCD052873E024CFDFDB9D2C8B6A68B47BCAF32_1.wmv,24384,2
-52.58345,-82.815094,ERSA_SANDBOX/2019-11-13-v/113192/21102019111248/MOVIE/M_21102019111248_0000000000113192_1_001-1.MP4,17984,2
-55.101322,-54.970013,ERSA_SANDBOX/2019-11-13-v/114530/24102019130152/MOVIE/M_24102019130152_0000000000114530_1_001-1.MP4,15383,2
-50.82535,-76.00659,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/131248/M_11032020093325_0000000000131248_1_001-1.MP4,15677,2
-72.362686,-59.9148,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143299/M_11272020153513_0000000000143299_1_001-1.MP4,14011,2
-23.896503,-7.367424,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120154/M_05112020144844_0000000000120154_1_001-1.MP4,14415,2
-88.5925,-19.265825,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139387/M_15122020153837_0000000000139387_1_001-1.MP4,19991,2
-72.012375,-87.46535,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115633/26102020113024/MOVIE/M_26102020113024_0000000000115633_1_001-1.MP4,19421,2
-49.44842,-45.34244,KARI_SANDBOX/2019-05-27/01000000881FDF56AFBB5C917C15BD6550AD969A53E9ED50E89D197F_5.wmv,21238,2
20.948912,-2.2673032,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000113848/08262020192546/MOVIE/M_08262020192546_0000000000113848_1_001-1.MP4,7312,2
-59.96253,-49.206688,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143299/M_11272020153513_0000000000143299_1_001-1.MP4,13990,2
-56.28981,-73.00548,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000130895/30112019141544/MOVIE/M_30112019141544_0000000000130895_1_001-1.MP4,16173,2
-89.61501,-65.45665,ERSA_SANDBOX/2019-12-12-v/missing_metadata/112826/09242019080428/MOVIE/M_09242019080428_0000000000112826_1_001-1.MP4,26634,2
-56.003193,-57.659874,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139347/M_11192020163607_0000000000139347_1_001-1.MP4,14083,2
-68.514435,-53.82871,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139375/M_15122020145538_0000000000139375_1_001-1.MP4,19973,2
-83.47585,-12.228344,KARI_SANDBOX/2019-06-20-v/010000001FE5B4FCF9C3F606401DF4A64C5C1BCB67A7356360DE3F86_1.wmv,28935,2
-3.721942,-46.859848,KARI_SANDBOX/2019-06-20-v/01000000C41DC0B5F0309890C5A712E1103F7B4D27D6C7DA1D41537F_1.wmv,37200,2
-33.89331,-76.71,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121402/M_07112020224113_0000000000121402_1_001-1.MP4,16017,2
-76.65681,-27.885529,KARI_SANDBOX/2019-07-31-v/01000000E3699AC244241291A41DABB565B4328DB460C5BDC245E98E_1.wmv,28363,2
-87.41245,-59.62849,KARI_SANDBOX/2019-09-15-v/0100000045004301A1CB7CCA7AE39997338487BDD742FF22B992B2AA_1.wmv,17820,2
-22.956871,-40.720432,KARI_SANDBOX/2019-09-15-v/010000002B4900976F69FBED625EE44BC5C2013F4E71BF5FC01096BC_3.wmv,11901,2
-62.374657,-72.989525,ERSA_SANDBOX/2020-03-29-v/with_findings/0000000000025558/01072020124421/MOVIE/M_01072020124421_0000000000025558_1_001-1.MP4,8510,2
-27.89062,-70.210236,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000124564/09212019133740/MOVIE/M_09212019133740_0000000000124564_1_001-1.MP4,22569,2
-10.25589,-44.962997,KARI_SANDBOX/2019-09-15-v/0100000030FC4881B0B44CA7215D0DED91DD745075FC1D1022279065_1.wmv,42865,2
-71.81977,-16.564486,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000124176/15112019173853/MOVIE/M_15112019173853_0000000000124176_1_001-1.MP4,14642,2
-41.490383,-53.14424,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123957/M_10182020155736_0000000000123957_1_001-1.MP4,16185,2
-23.582924,-40.042187,KARI_SANDBOX/2019-09-15-v-inflammed/010000007ED6C77417C12B43F4BE124B399ABABB691D726B55EBBEFF_2.wmv,18954,2
-93.33591,-18.552782,KARI_SANDBOX/2019-07-31-v/01000000C74E79E35F9EE74E9C266EAEF7BFDA256729AD2A364059BD_1.wmv,33676,2
-69.82494,-55.522682,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118269/09052020160144/MOVIE/M_09052020160144_0000000000118269_1_001-1.MP4,21228,2
-27.590712,-63.692924,KARI_SANDBOX/2019-07-31-v/010000005529CB2AD0578786CF45360B02F14FE2C55532DE6A5839C8_1.wmv,56189,2
-45.102192,-59.290245,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000140119/10262019195904/MOVIE/M_10262019195904_0000000000140119_1_001-1.MP4,45406,2
-48.637276,-24.93255,KARI_SANDBOX/2019-12-22-v/01000000F39607F70A0B7172692A2A60F681D29AAE3D140D1D81782F_1.wmv,40899,2
-7.8534365,-39.946453,KARI_SANDBOX/2019-06-20-v/01000000756C8DA0DCC2386F4EBF0D523AD6F1FA2DCB943F8A667626_5.wmv,29329,2
-78.34105,-18.020586,KARI_SANDBOX/2019-06-20-v/010000001FE5B4FCF9C3F606401DF4A64C5C1BCB67A7356360DE3F86_1.wmv,29046,2
76.72514,-55.85278,YMIR_SANDBOX/2019-01-24/135/295/0b0c79df-4f6f-4654-b33e-8347c1539dee.mp4,13388,2
-106.42975,-7.4283247,ERSA_SANDBOX/2019-12-12-v/with_polyp/118776/09072019192630/MOVIE/M_09072019192630_0000000000118776_1_001-1.MP4,42817,2
25.566673,-52.8021,KARI_SANDBOX/2019-07-31-v/010000009271C16E9FCCA7ACA679E428D92D884109F1C91D9D45D94F_4.wmv,43176,2
-35.874123,-70.84143,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118101/10052020084409/MOVIE/M_10052020084409_0000000000118101_1_001-1.MP4,14533,2
19.926064,-56.32107,KARI_SANDBOX/2019-07-31-v/010000001535819CDA047EA25686308708BF40696188E97EDB04A194_2.wmv,27920,2
-27.856146,-85.172165,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139379/M_11192020174656_0000000000139379_1_001-1.MP4,8247,2
-9.369023,-44.185966,KARI_SANDBOX/2019-09-15-v/0100000030FC4881B0B44CA7215D0DED91DD745075FC1D1022279065_1.wmv,42533,2
-94.506905,-7.3479705,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130563/M_10022020202321_0000000000130563_1_001-1.MP4,10328,2
-40.238773,-86.55337,ERSA_SANDBOX/2019-11-13-v/109309/08162019161302/MOVIE/M_08162019161302_0000000000109309_1_001-1.MP4,14073,2
-92.390205,-15.225176,KARI_SANDBOX/2019-09-15-v-inflammed/01000000D37D66667AA53D452004222A1F2C4310811C06EAD5FB98D8_2.wmv,14247,2
-59.047977,-57.031868,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130303/10042019121819/MOVIE/M_10042019121819_0000000000130303_1_001-1.MP4,19606,2
-79.88921,-70.68016,KARI_SANDBOX/2019-09-15-v-inflammed/01000000328E9C0CA2F3F5D94BFAD9891C62996436E74DB9D19479E0_1.wmv,16451,2
-13.937621,-47.83401,KARI_SANDBOX/2019-09-15-v/010000003FBF49E72960F50FE2D5ECE2B5C44C101FD3FEE6DDE64B12_1.wmv,36764,2
-18.821266,-36.204754,KARI_SANDBOX/2019-07-31-v/010000001F291EA8A3BCD052873E024CFDFDB9D2C8B6A68B47BCAF32_1.wmv,24492,2
-86.15345,-42.367462,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121384/M_09122020211804_0000000000121384_1_001-1.MP4,8332,2
-85.869125,2.762092,KARI_SANDBOX/2019-06-20-v/0100000086FB8D43A81EAEE6A481E8C821C2FBE3BB55B6242915260E_1.wmv,45954,2
-36.37277,-71.042656,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118101/10052020084409/MOVIE/M_10052020084409_0000000000118101_1_001-1.MP4,14531,2
-86.58509,-34.072887,KARI_SANDBOX/2019-07-31-v/01000000F0D84EDBBC6F4DFD60CCE7B0B50D6BE52BA45C03B5B85D3F_1.wmv,22120,2
-82.20305,-69.046486,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117783/09052019170311/MOVIE/M_09052019170311_0000000000117783_1_001-1.MP4,14330,2
-62.381042,-79.937645,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001102/11092019123056/MOVIE/M_11092019123056_0000000000001102_1_001-1.MP4,21670,2
-68.09176,-51.285698,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115800/08312020151540/MOVIE/M_08312020151540_0000000000115800_1_001-1.MP4,20464,2
-87.2802,-14.571595,ERSA_SANDBOX/2019-11-13-v/113192/21102019111248/MOVIE/M_21102019111248_0000000000113192_1_001-1.MP4,17835,2
-29.143915,-45.207825,KARI_SANDBOX/2019-06-20-v/01000000C28ABDAF88C0CD4D71ABA3DD349F8BACDAA988F3970DB735_2.wmv,20019,2
-57.08688,-63.82318,KARI_SANDBOX/2019-12-22-v/010000005F2975243B15CBBBCE5EF82A9AC3DFAF405C90F803E3582D_2.wmv,38908,2
-3.1368551,-50.31291,KARI_SANDBOX/2019-07-31-v/01000000668D2752756375974B5995ECE48CF5D236B6C3015DB5C02F_1.wmv,17694,2
-58.49045,-67.32658,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142746/M_11262020122641_0000000000142746_1_001-1.MP4,21308,2
31.21841,-46.455597,KARI_SANDBOX/2019-09-15-v-inflammed/01000000CEFB92AE88AE1B5491F5E4072940BFA089E270621793E5B6_1.wmv,32798,2
-40.647545,-79.56255,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121179/M_09122020130020_0000000000121179_1_001-1.MP4,26330,2
-26.066055,-80.31845,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124343/M_14112020215628_0000000000124343_1_001-1.MP4,22070,2
-43.492504,-47.977184,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000130647/10052019102222/MOVIE/M_10052019102222_0000000000130647_1_001-1.MP4,13635,2
-99.559296,-7.727271,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141524/M_19122020151127_0000000000141524_1_001-1.MP4,29156,2
-51.52828,-49.37997,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120036/M_09102020121115_0000000000120036_1_001-1.MP4,23100,2
-69.906136,-20.756891,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123618/M_13112020114429_0000000000123618_1_001-1.MP4,30330,2
-57.550545,-40.198505,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000130895/30112019141544/MOVIE/M_30112019141544_0000000000130895_1_001-1.MP4,16151,2
-37.96413,-77.97053,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140424/M_17122020145656_0000000000140424_1_001-1.MP4,14408,2
-7.6547937,-44.9009,KARI_SANDBOX/2019-06-20-v/01000000B486C9F0AF465D460E468D5578ED2D2365BA550C4391AD29_1.wmv,48136,2
-69.73631,-49.853004,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120756/M_09112020154041_0000000000120756_1_001-1.MP4,17914,2
-48.4701,-75.072365,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115643/26102020125256/MOVIE/M_26102020125256_0000000000115643_1_001-1.MP4,17013,2
-96.16816,-69.19917,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126595/M_19112020221831_0000000000126595_1_001-1.MP4,787,2
-77.41966,-31.865602,ERSA_SANDBOX/2020-03-29-v/no_findings/0000000000005601/15012020105752/MOVIE/M_15012020105752_0000000000005601_1_001-1.MP4,53,2
-71.30619,-56.890297,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124266/M_09192020162808_0000000000124266_1_001-1.MP4,26191,2
62.23796,-49.646034,YMIR_SANDBOX/2019-04-23/307/733/4eade377-aa37-412e-bf6c-942392f6e3b7.mp4,11465,2
-56.304665,7.3395133,KARI_SANDBOX/2019-06-20-v/010000005143F942F1332639CEEA29F84A7382747C869B30140CE7AC_1.wmv,43934,2
79.73867,-59.79511,YMIR_SANDBOX/2019-11-19-GI S102/17817/134005/c15c923a-c88b-4cd3-9217-4168b5580490.mp4,162779,2
-72.726395,61.347374,KARI_SANDBOX/2019-07-31-v/0100000013B5BE00CDB0EC305CD0B8C8893CC6D43154B67F81E6E04B_1.wmv,10009,2
-68.16674,-12.498205,KARI_SANDBOX/2019-09-15-v/0100000021306AF5E1D938049793C69E118A8A49C2AA92CBA522D68A_1.wmv,24301,2
-59.519646,-73.30245,KARI_SANDBOX/2019-06-20-v/01000000A1E3FA636D3C13889D10103D63AF360D0E5F6393ED3539B9_4.wmv,25261,2
-60.12743,-23.0298,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127366/M_21112020124454_0000000000127366_1_001-1.MP4,15801,2
-52.923275,-90.25477,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114376/09282019092311/MOVIE/M_09282019092311_0000000000114376_1_001-1.MP4,42112,2
-24.791357,-41.371185,KARI_SANDBOX/2019-05-27/010000004260BDC5B8DEBD577F07E9951CDEEA97169E1258E7126BCC_1.wmv,33158,2
-40.57619,-79.50719,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121179/M_09122020130020_0000000000121179_1_001-1.MP4,26604,2
-62.905205,-69.587135,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115658/08312020123244/MOVIE/M_08312020123244_0000000000115658_1_001-1.MP4,22700,2
-82.937706,-55.79056,KARI_SANDBOX/2019-05-27/01000000C0089CD7C13D873C312ECAA3C0F02187C5837916AE78F530_1.wmv,36578,2
-107.34016,-10.649524,YMIR_SANDBOX/2019-08-07/529/1865/7cc1a4fd-f05d-48ce-b960-41717df0bead.mp4,17374,2
-13.875387,-50.308887,KARI_SANDBOX/2019-06-20-v/010000006DC8321CC4FAF66668D053F6AD946837549776B0D999F0E6_1.wmv,23361,2
28.460808,-52.509808,KARI_SANDBOX/2019-07-31-v/01000000E1DFCF10C275F96F282B7B09C23B71BB14A5C171B189C80A_3.wmv,46885,2
-54.54619,-34.384163,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001285/11092019184603/MOVIE/M_11092019184603_0000000000001285_1_001-1.MP4,9452,2
-4.9367113,-50.645107,KARI_SANDBOX/2019-09-15-v/0100000033C82944B71166016BD0A2068F31BDA785EC0709475AE350_1.wmv,34505,2
-60.73941,-26.324076,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130690/M_10022020221515_0000000000130690_1_001-1.MP4,18522,2
-75.07527,-13.794641,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000127680/09282019135337/MOVIE/M_09282019135337_0000000000127680_1_001-1.MP4,17259,2
-103.17395,-6.6869497,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000117996/10042020164350/MOVIE/M_10042020164350_0000000000117996_1_001-1.MP4,18165,2
-89.01943,-17.397335,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000122350/09162019193507/MOVIE/M_09162019193507_0000000000122350_1_001-1.MP4,9074,2
71.860054,-58.369522,KARI_SANDBOX/2019-07-31-v/01000000984F8785859322B01F9CE5ECB80214F8A11778B632214C5B_1.wmv,17562,2
-67.84358,-21.381556,KARI_SANDBOX/2020-07-26-v/0100000006992138FD3C935492291941C2C2F4CFCFEA995321401F52_2.wmv,38644,2
-58.356632,-67.392365,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142746/M_11262020122641_0000000000142746_1_001-1.MP4,21545,2
-8.162362,-50.627693,KARI_SANDBOX/2019-09-15-v/010000004271E221AC849268060FC65ABC81C16FCD403630B7A54753_2.wmv,15333,2
-64.62154,-70.383255,KARI_SANDBOX/2019-07-31-v/01000000C74E79E35F9EE74E9C266EAEF7BFDA256729AD2A364059BD_1.wmv,45090,2
62.378315,-56.52007,KARI_SANDBOX/2019-06-20-v/01000000CAF5A2971CA5934346F8C1C7EEAB1FD622E871C31F585097_1.wmv,16475,2
-71.167114,-79.82954,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130690/M_10022020221515_0000000000130690_1_001-1.MP4,18343,2
-55.097057,-54.674732,ERSA_SANDBOX/2019-11-13-v/114530/24102019130152/MOVIE/M_24102019130152_0000000000114530_1_001-1.MP4,15381,2
-85.92608,-7.0898128,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140445/M_11212020184154_0000000000140445_1_001-1.MP4,8425,2
-64.96588,-29.424547,ERSA_SANDBOX/2020-01-14-v/unclassified_metadata/0000000000133931/07122019130140/MOVIE/M_07122019130140_0000000000133931_1_001-1.MP4,26725,2
-60.456635,-53.716118,ERSA_SANDBOX/2019-11-13-v/115273/08302019165708/MOVIE/M_08302019165708_0000000000115273_1_001-1.MP4,14959,2
-30.439127,-41.316383,KARI_SANDBOX/2020-07-26-v/0100000036EA09BC879217EB2D47622672AB3BBD725BEE9FAD2BCC3B_3.wmv,71813,2
23.271118,-61.050587,KARI_SANDBOX/2019-09-15-v-inflammed/01000000D788B54A762851B032283D4938C9C50BB7F13303806BDD0C_3.wmv,27329,2
-35.21091,-75.30702,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129306/M_09302020201653_0000000000129306_1_001-1.MP4,21383,2
-80.90376,-33.959595,KARI_SANDBOX/2019-06-20-v/01000000C26D0A9D0F6D597997EF3C76129F3693ACE33E824F408E82_1.wmv,29482,2
-3.055729,-41.6715,KARI_SANDBOX/2019-05-27/01000000DA7777520030053869F404AB268C81DC19960BDFC77FFE6D_1.wmv,41977,2
-77.09033,-52.610546,KARI_SANDBOX/2019-09-15-v/01000000A3383AEDD3B17A3892032F051234616158A18C62D687A7DE_2.wmv,16889,2
-68.3874,-25.205442,KARI_SANDBOX/2019-06-20-v/01000000291445A98AF4B60BC8844B379DBC6C7D78D3B7CFD7C7CCDF_1.wmv,41251,2
-34.251553,-76.37589,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142846/M_10272020201302_0000000000142846_1_001-1.MP4,7280,2
-61.615887,-45.849026,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145360/M_29122020155516_0000000000145360_1_001-1.MP4,18517,2
-73.42736,-15.129436,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000126602/21112019175153/MOVIE/M_21112019175153_0000000000126602_1_001-1.MP4,17971,2
-82.148415,-31.834396,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145360/M_29122020155516_0000000000145360_1_001-1.MP4,18219,2
-70.61779,-41.37973,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130563/M_10022020202321_0000000000130563_1_001-1.MP4,10283,2
-87.02864,-56.31043,KARI_SANDBOX/2019-06-20-v/010000002EBFC5541AAE3CAF1F09DCF4DEE47DF1CFEC491AD3A07DD3_1.wmv,18817,2
-58.329372,-38.15566,KARI_SANDBOX/2019-06-20-v/01000000BE83D8C60EB63C27E5B5A46D2224254F0BE5378DBED5859E_2.wmv,1321,2
57.50559,-57.22085,YMIR_SANDBOX/2019-08-07/516/1858/6aad2968-cd64-44c5-a03e-0c7d217c6402.mp4,760,2
-47.795555,-72.17066,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127568/M_21112020195705_0000000000127568_1_001-1.MP4,21813,2
-59.299942,-75.46743,KARI_SANDBOX/2019-09-15-v/0100000025A3ED8D4C4E9946CC252363BF7EDAD4AF9E15F251289557_2.wmv,40232,2
-72.83978,-36.393753,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118225/10052020120312/MOVIE/M_10052020120312_0000000000118225_1_001-1.MP4,9938,2
-56.07213,-40.149876,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000130540/10042019191702/MOVIE/M_10042019191702_0000000000130540_1_001-1.MP4,9367,2
-41.629833,-51.5302,KARI_SANDBOX/2019-05-27/010000009555D8F3C24308E11074AE42145427AD2786EB4FB3EB5C41_2.wmv,28553,2
-103.44244,-7.548779,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145383/M_29122020164803_0000000000145383_1_001-1.MP4,15812,2
-96.79845,-10.119898,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115646/26102020122741/MOVIE/M_26102020122741_0000000000115646_1_001-1.MP4,21564,2
-84.05634,-76.73698,ERSA_SANDBOX/2019-11-13-v/116681/29102019130619/MOVIE/M_29102019130619_0000000000116681_1_001-1.MP4,20891,2
-40.56078,-55.947815,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000121750/09152019112827/MOVIE/M_09152019112827_0000000000121750_1_001-1.MP4,14430,2
63.15281,-51.88082,YMIR_SANDBOX/2019-04-23/295/720/c903690d-5eba-4c58-b3b1-c71f29f221b2.mp4,22319,2
63.22101,-53.4325,YMIR_SANDBOX/2019-11-19/1026/2700/78c611a0-a957-43de-ab0b-838c6636f441.mp4,6431,2
-58.34427,-46.01466,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139387/M_15122020153837_0000000000139387_1_001-1.MP4,19762,2
-52.459927,-91.25745,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114485/09282019113108/MOVIE/M_09282019113108_0000000000114485_1_001-1.MP4,10601,2
-43.49991,-47.963173,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000130647/10052019102222/MOVIE/M_10052019102222_0000000000130647_1_001-1.MP4,13498,2
-52.30276,-91.6324,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114485/09282019113108/MOVIE/M_09282019113108_0000000000114485_1_001-1.MP4,10561,2
-77.976326,-73.08704,KARI_SANDBOX/2019-07-31-v/0100000092450854A15BA193136DECE9040F722C3165D6E4EE7E2DF0_3.wmv,23205,2
-9.684475,-48.142925,KARI_SANDBOX/2019-06-20-v/010000005143F942F1332639CEEA29F84A7382747C869B30140CE7AC_1.wmv,43881,2
-40.217613,-67.85347,ERSA_SANDBOX/2019-11-13-v/113192/21102019111248/MOVIE/M_21102019111248_0000000000113192_1_001-1.MP4,17864,2
-25.898804,-37.387604,KARI_SANDBOX/2019-07-31-v/01000000CEA1B449D494E628866E9D7F0DA78503B0C1D63FD5F65C29_1.wmv,47993,2
-87.08622,1.41327,KARI_SANDBOX/2019-07-31-v/0100000046B225A6D91607432AF3A6A4AE6C2C6A3AEC9EB9D8196B85_1.wmv,39501,2
-28.314455,-63.19274,KARI_SANDBOX/2019-07-31-v/010000005529CB2AD0578786CF45360B02F14FE2C55532DE6A5839C8_1.wmv,56559,2
-47.183365,-76.95162,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123248/M_09172020141025_0000000000123248_1_001-1.MP4,21426,2
57.525894,-42.643745,KARI_SANDBOX/2019-06-20-v/0100000016AF20A9033DB702C825E2177F8AFF0AEE0DF6B5A46F5E2F_2.wmv,21703,2
-86.64529,-33.997086,KARI_SANDBOX/2019-07-31-v/01000000F0D84EDBBC6F4DFD60CCE7B0B50D6BE52BA45C03B5B85D3F_1.wmv,21902,2
-26.987713,-84.20103,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139326/M_11192020155614_0000000000139326_1_001-1.MP4,14017,2
-35.165955,-63.91522,KARI_SANDBOX/2019-07-31-v/010000007C53073FE2C8B3319225EEDB3E3614D1A95A12E8A59AF0A1_2.wmv,48888,2
-50.56147,-88.752335,ERSA_SANDBOX/2019-11-13-v/111714/17102019132315/MOVIE/M_17102019132315_0000000000111714_1_001-1.MP4,19909,2
-75.14808,-54.849182,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145360/M_29122020155516_0000000000145360_1_001-1.MP4,18348,2
-37.483307,-85.04652,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124344/M_14112020221911_0000000000124344_1_001-1.MP4,17037,2
-104.360794,-3.518082,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123441/M_12112020195445_0000000000123441_1_001-1.MP4,24646,2
-15.531855,-32.141384,KARI_SANDBOX/2019-12-22-v/01000000CAC460182BE5BA4B4849C664A578526182F48B593F5B1D00_1.wmv,24575,2
-89.663925,-65.4038,ERSA_SANDBOX/2019-12-12-v/missing_metadata/112826/09242019080428/MOVIE/M_09242019080428_0000000000112826_1_001-1.MP4,26084,2
-75.47628,-58.961315,ERSA_SANDBOX/2019-12-12-v/missing_metadata/113892/09272019074038/MOVIE/M_09272019074038_0000000000113892_1_001-1.MP4,18581,2
-21.71824,-43.248768,KARI_SANDBOX/2019-06-20-v/01000000B486C9F0AF465D460E468D5578ED2D2365BA550C4391AD29_1.wmv,49029,2
-27.482208,-83.80642,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123248/M_09172020141025_0000000000123248_1_001-1.MP4,21478,2
-95.15573,-10.162403,KARI_SANDBOX/2019-09-15-v/01000000CE98F08CA8C4239396CA6D4AE4A960D1E31976979C4CB256_1.wmv,27968,2
-76.140976,-69.43862,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121321/M_07112020162101_0000000000121321_1_001-1.MP4,13911,2
-57.840805,-25.257683,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117525/09052019112000/MOVIE/M_09052019112000_0000000000117525_1_001-1.MP4,16599,2
-32.12562,-71.32199,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145460/M_30122020055335_0000000000145460_1_001-1.MP4,25678,2
-101.56468,-9.688883,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118295/01112019190159/MOVIE/M_01112019190159_0000000000118295_1_001-1.MP4,46917,2
-80.77019,-19.919025,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139130/M_15122020075550_0000000000139130_1_001-1.MP4,13306,2
-78.75649,-17.196594,KARI_SANDBOX/2019-07-31-v/01000000561FB492B051638BE3AB73182E2B416F469E80BBD0395B6E_1.wmv,27885,2
-69.38441,-40.815308,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000116425/27102020195556/MOVIE/M_27102020195556_0000000000116425_1_001-1.MP4,18957,2
-84.538956,-30.035467,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000128446/09302019171355/MOVIE/M_09302019171355_0000000000128446_1_001-1.MP4,15980,2
-50.99856,-74.15142,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127968/M_23112020134545_0000000000127968_1_001-1.MP4,13388,2
-51.019257,-79.26565,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145383/M_29122020164803_0000000000145383_1_001-1.MP4,219,2
-69.51062,-52.92845,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139399/M_15122020163721_0000000000139399_1_001-1.MP4,16598,2
-8.293821,-47.882385,KARI_SANDBOX/2019-06-20-v/0100000031985D5C74D29215F32F6AAC547587E4A342BDD2AD7365B8_1.wmv,43545,2
-39.417904,-41.823143,KARI_SANDBOX/2019-09-15-v/01000000016AE38723FC0874DAF1D9F76343E8638B8F4DC652BA0D48_1.wmv,44059,2
-23.937696,-10.9522505,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124266/M_09192020162808_0000000000124266_1_001-1.MP4,9321,2
-45.360756,-42.089485,KARI_SANDBOX/2019-05-27/01000000DBF0AFAD19438E91021A9B1CD43A85DA6084DB4E1A4886D0_3.wmv,52011,2
-101.87901,-9.538136,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118355/01112019193301/MOVIE/M_01112019193301_0000000000118355_1_001-1.MP4,187,2
-87.84212,-62.280663,KARI_SANDBOX/2019-07-31-v/01000000A608C341E723699A198402CD5A580B85A2A1F790823555C3_1.wmv,22613,2
-42.63798,-86.26109,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124078/M_14112020114835_0000000000124078_1_001-1.MP4,27654,2
-92.86939,-22.51721,ERSA_SANDBOX/2020-08-01-colonoscopy-v/no_findings/0000000000088804/06262020181555/MOVIE/M_06262020181555_0000000000088804_1_001-1.MP4,22637,2
19.961926,-56.31087,KARI_SANDBOX/2019-07-31-v/010000001535819CDA047EA25686308708BF40696188E97EDB04A194_2.wmv,27712,2
77.57394,-62.4569,KARI_SANDBOX/2019-06-20-v/01000000FAE9E126AE52E7DED0D37F69458CE8866125ED5C9B36BFC3_7.wmv,28841,2
-74.80424,-19.436657,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127878/M_23112020120852_0000000000127878_1_001-1.MP4,11458,2
-86.59553,-33.98789,KARI_SANDBOX/2019-07-31-v/01000000F0D84EDBBC6F4DFD60CCE7B0B50D6BE52BA45C03B5B85D3F_1.wmv,22015,2
-81.64955,-9.954093,KARI_SANDBOX/2019-07-31-v/0100000013DEEA96BB5725093634058C5A96E0E4334D1009F6C5C367_1.wmv,46664,2
-94.77602,-14.790826,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000130579/29112019202214/MOVIE/M_29112019202214_0000000000130579_1_001-1.MP4,20372,2
-51.543888,-80.62379,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139313/M_11192020154010_0000000000139313_1_001-1.MP4,11754,2
-61.238914,-69.90617,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114954/08292020104242/MOVIE/M_08292020104242_0000000000114954_1_001-1.MP4,22402,2
-24.990599,-67.45343,KARI_SANDBOX/2019-06-20-v/0100000052F15313804C1F7194F093ADFCBB1AFB7B947AF38690E105_3.wmv,47794,2
-62.75989,-24.785473,ERSA_SANDBOX/2019-12-12-v/missing_metadata/113049/09252019074529/MOVIE/M_09252019074529_0000000000113049_1_001-1.MP4,14866,2
-53.047485,-58.58847,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118320/31102020191818/MOVIE/M_31102020191818_0000000000118320_1_001-1.MP4,17735,2
-79.61268,-16.73639,KARI_SANDBOX/2020-06-15-v/01000000AA40A8734343A61BD64D25E18F4A06D90197D29E6F4EA0A0_1.wmv,34199,2
-80.77754,-40.604565,ERSA_SANDBOX/2020-01-14-v/unclassified_metadata/0000000000133931/07122019130140/MOVIE/M_07122019130140_0000000000133931_1_001-1.MP4,16640,2
75.33579,-62.002144,YMIR_SANDBOX/2019-08-26-GI S102/10407/50697/c181d7db-55da-4231-bb01-f446a71955cc.m2t.MP4,46531,2
-95.556526,-50.626553,KARI_SANDBOX/2019-06-20-v/01000000E27FD40AFC33F2E63DEEBE4EBD6454CA6091C69FB4E153F6_1.wmv,27313,2
-56.26533,-41.975006,KARI_SANDBOX/2019-07-31-v/010000002B2DA661335D9E435F25930569F0D59EE0A49B6358DEEFEF_1.wmv,21856,2
-45.097256,-63.537983,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000004173/11162019135510/MOVIE/M_11162019135510_0000000000004173_1_001-1.MP4,33243,2
-52.325153,-91.572395,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114485/09282019113108/MOVIE/M_09282019113108_0000000000114485_1_001-1.MP4,10513,2
-77.2075,-54.661827,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117525/09052019112000/MOVIE/M_09052019112000_0000000000117525_1_001-1.MP4,16449,2
-30.478798,-41.344254,KARI_SANDBOX/2020-07-26-v/0100000036EA09BC879217EB2D47622672AB3BBD725BEE9FAD2BCC3B_3.wmv,71734,2
0.75308263,-55.04502,KARI_SANDBOX/2019-09-15-v/01000000A76201190B5EDBF95E8D085606FE143399C8C06B03854D7A_1.wmv,36214,2
-85.345505,0.3122743,KARI_SANDBOX/2019-07-31-v/0100000000A340D952C19705F4BE402CD887508811E325F458FD270B_1.wmv,48498,2
-89.50458,-15.990704,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123957/M_10182020155736_0000000000123957_1_001-1.MP4,15765,2
-70.34399,-12.649456,KARI_SANDBOX/2019-09-15-v/0100000021306AF5E1D938049793C69E118A8A49C2AA92CBA522D68A_1.wmv,24187,2
-103.59767,-9.640469,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118038/09042020220816/MOVIE/M_09042020220816_0000000000118038_1_001-1.MP4,33109,2
-62.40557,-18.363018,ERSA_SANDBOX/2020-08-01-colonoscopy-v/no_findings/0000000000088804/06262020181555/MOVIE/M_06262020181555_0000000000088804_1_001-1.MP4,22664,2
55.36855,4.070303,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000124520/09212019125454/MOVIE/M_09212019125454_0000000000124520_1_001-1.MP4,9379,2
50.21767,-46.72835,YMIR_SANDBOX/2019-09-29/816/2293/9ece0bd2-41ab-4246-ab84-5099827cda48.mp4,1950,2
-28.445305,-83.49482,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145922/M_12052020103611_0000000000145922_1_001-1.MP4,19547,2
-36.713966,-62.99746,KARI_SANDBOX/2019-07-31-v/01000000404B7B2C6C0E96EFDB6BB52D8A12EDAEB9732926D6F07C58_1.wmv,43448,2
-68.24257,-51.231064,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115800/08312020151540/MOVIE/M_08312020151540_0000000000115800_1_001-1.MP4,20385,2
-24.046322,-80.251396,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000126480/09262019130651/MOVIE/M_09262019130651_0000000000126480_1_001-1.MP4,19008,2
-71.98422,-87.061615,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143310/M_23122020131256_0000000000143310_1_001-1.MP4,19044,2
-90.84479,-6.118983,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123353/M_09172020160546_0000000000123353_1_001-1.MP4,20244,2
-90.92781,-1.9829786,KARI_SANDBOX/2019-09-15-v/01000000477E52E6964FAC1C313B4A7D67DEE6A156C4586B0D2B36FD_1.wmv,27488,2
-65.20237,-62.955193,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142746/M_11262020122641_0000000000142746_1_001-1.MP4,20663,2
-96.768364,-7.747644,ERSA_SANDBOX/2020-03-29-v/no_findings/0000000000005601/15012020105752/MOVIE/M_15012020105752_0000000000005601_1_001-1.MP4,23203,2
-70.84803,-73.51052,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127164/M_10252020192049_0000000000127164_1_001-1.MP4,9016,2
-101.33685,-7.8329444,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139379/M_11192020174656_0000000000139379_1_001-1.MP4,8473,2
-74.49034,-67.78585,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000123244/13112019174533/MOVIE/M_13112019174533_0000000000123244_1_001-1.MP4,33307,2
-51.476997,23.538773,KARI_SANDBOX/2019-06-20-v/01000000E3739063C3847C997C369D5E52AC199F1448550C47D74CC4_1.wmv,48019,2
-48.785965,-73.01298,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124402/M_15112020141827_0000000000124402_1_001-1.MP4,26215,2
-57.79902,-41.541,KARI_SANDBOX/2020-06-15-v/010000002FFC924DCCB66354F772628F9EC885EDD30244A5BF057B7A_1.wmv,30770,2
31.7344,-16.152193,KARI_SANDBOX/2019-07-31-v/0100000046B225A6D91607432AF3A6A4AE6C2C6A3AEC9EB9D8196B85_1.wmv,12544,2
-94.06466,-6.701315,KARI_SANDBOX/2019-09-15-v/0100000038D7E75BDBED76D615114526D63CA030D5D741DBD4F9EABD_2.wmv,41426,2
-58.2099,-38.241924,KARI_SANDBOX/2019-12-22-v/01000000F39607F70A0B7172692A2A60F681D29AAE3D140D1D81782F_1.wmv,40503,2
-94.74719,-70.858345,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124257/M_09192020160556_0000000000124257_1_001-1.MP4,32759,2
78.151886,-57.21103,KARI_SANDBOX/2019-07-31-v/01000000EB99B09F3C3B163442C4E7BAD49C276F911C21B1933BE106_1.wmv,15462,2
-96.89584,-69.81362,KARI_SANDBOX/2019-05-27/010000002DD7B2EBF0F282D5C2AC8954E82C81FAC9C637B2C3B7E1F3_1.wmv,35208,2
-39.257793,-49.28671,KARI_SANDBOX/2020-07-26-v/010000001C891FF48FBD5ED279E54111FC0EB93EE909E3733ED764E2_3.wmv,23630,2
-74.56743,-79.46949,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001102/11092019123056/MOVIE/M_11092019123056_0000000000001102_1_001-1.MP4,20049,2
-43.983585,-80.789604,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139880/M_16122020150946_0000000000139880_1_001-1.MP4,7533,2
62.743465,26.058985,KARI_SANDBOX/2020-06-15-v/01000000803E604EA392A5A3B721B98E2AAE31844A62A57E8248A33B_2.wmv,2151,2
-21.79074,-62.124985,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121466/M_08112020151425_0000000000121466_1_001-1.MP4,11270,2
-55.048473,-54.63709,ERSA_SANDBOX/2019-11-13-v/114530/24102019130152/MOVIE/M_24102019130152_0000000000114530_1_001-1.MP4,15400,2
-83.8596,-12.400928,KARI_SANDBOX/2019-09-15-v-inflammed/01000000070BDB530350B53DD4415D476C60813F5F8B6D5C627D760F_4.wmv,52447,2
-80.84457,-34.189754,KARI_SANDBOX/2019-06-20-v/01000000C26D0A9D0F6D597997EF3C76129F3693ACE33E824F408E82_1.wmv,29525,2
-79.568504,-26.72242,ERSA_SANDBOX/2019-11-13-v/90272/26082019091633/MOVIE/M_26082019091633_0000000000090272_1_001-1.MP4,32205,2
74.74025,-58.50312,KARI_SANDBOX/2019-06-20-v/01000000E3739063C3847C997C369D5E52AC199F1448550C47D74CC4_1.wmv,45289,2
-69.79179,-16.578058,KARI_SANDBOX/2020-01-26-v-inflammed/010000007F9CCF6BE0C80EAB2F513AD899935BCC4E70D39A020758D8_1.wmv,21290,2
-28.342693,-63.184982,KARI_SANDBOX/2019-07-31-v/010000005529CB2AD0578786CF45360B02F14FE2C55532DE6A5839C8_1.wmv,56537,2
-80.84386,-34.19096,KARI_SANDBOX/2019-06-20-v/01000000C26D0A9D0F6D597997EF3C76129F3693ACE33E824F408E82_1.wmv,29416,2
-104.133545,-7.0720334,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000130644/10052019095633/MOVIE/M_10052019095633_0000000000130644_1_001-1.MP4,17792,2
25.479994,-52.822884,KARI_SANDBOX/2019-07-31-v/010000009271C16E9FCCA7ACA679E428D92D884109F1C91D9D45D94F_4.wmv,42359,2
-74.244,-23.173183,ERSA_SANDBOX/2019-11-13-v/1113083/21102019101621/MOVIE/M_21102019101621_0000000001113083_1_001-1.MP4,24760,2
-34.364197,-76.10558,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142846/M_10272020201302_0000000000142846_1_001-1.MP4,7279,2
-29.119995,-45.18281,KARI_SANDBOX/2019-06-20-v/01000000C28ABDAF88C0CD4D71ABA3DD349F8BACDAA988F3970DB735_2.wmv,19987,2
-27.2871,-83.49257,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123248/M_09172020141025_0000000000123248_1_001-1.MP4,21488,2
-97.21427,-70.55508,KARI_SANDBOX/2019-06-20-v/010000002882A7AC03E8987AFAD8A6EB9E6FB36B1E981890FD4D6FDA_2.wmv,29207,2
-7.834345,-2.4227645,ERSA_SANDBOX/2019-11-13-v/115273/08302019165708/MOVIE/M_08302019165708_0000000000115273_1_001-1.MP4,7630,2
-26.728361,-40.908688,KARI_SANDBOX/2019-06-20-v/01000000918DB4FE19F28A1B2840EB5C3BD812194EC96884C11908A3_1.wmv,20647,2
-14.692318,-38.584503,KARI_SANDBOX/2019-06-20-v/010000003AE23F848A675FC467482575585046C115D0DA3E9223D505_2.wmv,24577,2
-64.29702,-39.363003,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119843/M_04112020164829_0000000000119843_1_001-1.MP4,17369,2
-26.1969,-82.66701,ERSA_SANDBOX/2019-11-13-v/116818/09032019182313/MOVIE/M_09032019182313_0000000000116818_1_001-1.MP4,26405,2
-28.186134,-42.847702,KARI_SANDBOX/2020-07-26-v/01000000840F2A48C963BDC3FA2042E5EFA7FCE8BB1C69576B134782_1.wmv,31230,2
-45.384724,-25.51809,KARI_SANDBOX/2020-07-26-v/01000000320BDC3AE48ED3210CF7EDC8BEC95DB4D0D35C7357605FBD_1.wmv,21463,2
-59.6801,-54.68266,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/131827/M_30112020145323_0000000000131827_1_001-1.MP4,10952,2
-61.878777,-42.573605,KARI_SANDBOX/2019-07-31-v/010000005402105BB52C50E0513F50D7F4D38EF6C35F47640E57904F_1.wmv,33159,2
-71.503586,-29.993067,KARI_SANDBOX/2019-07-31-v/010000007C53073FE2C8B3319225EEDB3E3614D1A95A12E8A59AF0A1_2.wmv,48655,2
2.9072456,-52.492348,KARI_SANDBOX/2020-01-26-v-inflammed/010000000BBC6347624E38AEF977E2639CEB5417B10F73700DE76E9C_2.wmv,24406,2
26.415003,-15.210609,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130036/M_10022020121322_0000000000130036_1_001-1.MP4,17452,2
-86.7203,-20.032291,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123957/M_10182020155736_0000000000123957_1_001-1.MP4,15793,2
-80.92794,-34.26067,KARI_SANDBOX/2019-06-20-v/01000000C26D0A9D0F6D597997EF3C76129F3693ACE33E824F408E82_1.wmv,29431,2
-28.117573,-29.966047,KARI_SANDBOX/2020-01-26-v-inflammed/010000007F9CCF6BE0C80EAB2F513AD899935BCC4E70D39A020758D8_1.wmv,22116,2
-63.289787,-23.844357,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129487/M_10312020094054_0000000000129487_1_001-1.MP4,14148,2
-91.75176,-11.879218,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/1470405/M_11212020162234_0000000001470405_1_001-1.MP4,20224,2
-67.81627,-51.838593,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139375/M_15122020145538_0000000000139375_1_001-1.MP4,19978,2
-16.056803,-35.81375,KARI_SANDBOX/2021-01-12-v/01000000F98C5C53BDF3CA702A20BA4473563D928AD0E50107840379_1.wmv,20287,2
-72.096245,-17.560265,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139379/M_11192020174656_0000000000139379_1_001-1.MP4,8207,2
-71.88713,-36.693573,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/132784/M_02122020140146_0000000013278420_1_001-1.MP4,14758,2
-85.61493,-6.632838,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126129/M_09232020225032_0000000000126129_1_001-1.MP4,13814,2
-30.360113,-45.05714,KARI_SANDBOX/2019-07-31-v/01000000CEA1B449D494E628866E9D7F0DA78503B0C1D63FD5F65C29_1.wmv,48201,2
-81.034615,-23.64228,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000120560/09122019111524/MOVIE/M_09122019111524_0000000000120560_1_001-1.MP4,25744,2
-19.532223,-42.885094,KARI_SANDBOX/2019-07-31-v/010000005402105BB52C50E0513F50D7F4D38EF6C35F47640E57904F_1.wmv,33283,2
-104.34292,-3.882008,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000011815120/31102020131459/MOVIE/M_31102020131459_0000000011815120_1_001-1.MP4,25195,2
27.284622,-51.079887,KARI_SANDBOX/2019-09-15-v-inflammed/01000000CEFB92AE88AE1B5491F5E4072940BFA089E270621793E5B6_1.wmv,33496,2
-15.241402,-48.795933,KARI_SANDBOX/2020-07-26-v/010000001C4AC3D970D71A093636CC659AF8DD2F43C5BA955B23ADC7_1.wmv,22326,2
-41.505543,-53.27017,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123957/M_10182020155736_0000000000123957_1_001-1.MP4,15927,2
-21.777208,-63.01524,KARI_SANDBOX/2019-09-15-v-inflammed/01000000070BDB530350B53DD4415D476C60813F5F8B6D5C627D760F_4.wmv,52073,2
-57.982506,-43.679188,ERSA_SANDBOX/2019-11-13-v/116386/28102019203345/MOVIE/M_28102019203345_0000000000116386_1_001-1.MP4,19006,2
-83.968506,-23.89569,KARI_SANDBOX/2019-07-31-v/0100000046F3A52242D882FDC3B75DAEDEB8E4A220CADB5E85448F07_1.wmv,62672,2
-29.2631,-9.260995,KARI_SANDBOX/2019-07-31-v/010000007355D326B20418770BFB97E313380BBEF39ACD6AF94902B3_2.wmv,54205,2
-94.83612,-14.274726,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141524/M_19122020151127_0000000000141524_1_001-1.MP4,29139,2
-41.702747,-85.22616,YMIR_SANDBOX/2019-11-19-GI S102/17817/134005/c15c923a-c88b-4cd3-9217-4168b5580490.mp4,160822,2
-57.12206,-63.74664,KARI_SANDBOX/2019-12-22-v/010000005F2975243B15CBBBCE5EF82A9AC3DFAF405C90F803E3582D_2.wmv,38996,2
-67.24225,-50.94204,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139399/M_15122020163721_0000000000139399_1_001-1.MP4,16617,2
-40.865314,-79.57474,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121179/M_09122020130020_0000000000121179_1_001-1.MP4,25419,2
-30.338585,-45.065582,KARI_SANDBOX/2019-07-31-v/01000000CEA1B449D494E628866E9D7F0DA78503B0C1D63FD5F65C29_1.wmv,48166,2
31.540432,-15.743827,YMIR_SANDBOX/2019-11-19-GI S102/17683/133940/2b6e11db-0205-423f-9d83-3007c83e8d25.mp4,67009,2
-62.14626,-72.97849,ERSA_SANDBOX/2020-03-29-v/with_findings/0000000000025558/01072020124421/MOVIE/M_01072020124421_0000000000025558_1_001-1.MP4,8921,2
-61.43486,-58.853798,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130497/10042019171445/MOVIE/M_10042019171445_0000000000130497_1_001-1.MP4,14781,2
-15.63479,-8.025906,KARI_SANDBOX/2020-01-26-v-inflammed/010000007F9CCF6BE0C80EAB2F513AD899935BCC4E70D39A020758D8_1.wmv,9069,2
-64.37431,-54.891422,ERSA_SANDBOX/2019-11-13-v/101545/23092019123634/MOVIE/M_23092019123634_0000000000101545_1_001-1.MP4,14802,2
-54.838593,67.07432,KARI_SANDBOX/2019-09-15-v/0100000027F5EC01FE4E2B3CB321EF799177A0FB1E933B609AB7BD2A_1.wmv,20891,2
-58.65733,-35.861973,KARI_SANDBOX/2019-07-31-v/01000000ACD21CEC8AFFF459BCFEF6AF381BD20EEF644C9E89855329_4.wmv,25326,2
-52.743507,-58.63602,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118320/31102020191818/MOVIE/M_31102020191818_0000000000118320_1_001-1.MP4,17284,2
-52.724762,-58.645905,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118320/31102020191818/MOVIE/M_31102020191818_0000000000118320_1_001-1.MP4,17171,2
-100.108864,-7.4418674,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000119004/03112019184835/MOVIE/M_03112019184835_0000000000119004_1_001-1.MP4,35937,2
-28.609343,-10.967173,KARI_SANDBOX/2020-07-26-v/010000001C89C095C186F20CB15CC0E69DAD0A9CF39A194DA4BBF7FE_2.wmv,45143,2
-61.60577,-18.541437,ERSA_SANDBOX/2020-08-01-colonoscopy-v/no_findings/0000000000088804/06262020181555/MOVIE/M_06262020181555_0000000000088804_1_001-1.MP4,22689,2
-93.02402,-54.316273,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124266/M_09192020162808_0000000000124266_1_001-1.MP4,26377,2
-53.84139,-32.565666,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001285/11092019184603/MOVIE/M_11092019184603_0000000000001285_1_001-1.MP4,9795,2
-97.76748,-7.16525,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122421/M_10112020211440_0000000012242120_1_001-1.MP4,11758,2
-94.319275,-5.906254,KARI_SANDBOX/2019-12-22-v/01000000716D96DC07608F95169301262A478105E295631C9C2654F0_3.wmv,32054,2
-8.224387,-50.587914,KARI_SANDBOX/2019-09-15-v/010000004271E221AC849268060FC65ABC81C16FCD403630B7A54753_2.wmv,14958,2
-33.795364,-32.976303,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001579/11102019151133/MOVIE/M_11102019151133_0000000000001579_1_001-1.MP4,13758,2
-75.64474,-58.546185,ERSA_SANDBOX/2019-12-12-v/missing_metadata/113892/09272019074038/MOVIE/M_09272019074038_0000000000113892_1_001-1.MP4,18603,2
-84.09958,-78.3169,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000122350/09162019193507/MOVIE/M_09162019193507_0000000000122350_1_001-1.MP4,9562,2
-14.773278,-40.179947,KARI_SANDBOX/2020-07-26-v/01000000840F2A48C963BDC3FA2042E5EFA7FCE8BB1C69576B134782_1.wmv,31369,2
-90.452545,-14.835382,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139387/M_15122020153837_0000000000139387_1_001-1.MP4,19996,2
-18.036375,-39.761047,KARI_SANDBOX/2019-05-27/010000004260BDC5B8DEBD577F07E9951CDEEA97169E1258E7126BCC_1.wmv,32896,2
-56.257988,-41.7407,ERSA_SANDBOX/2019-11-13-v/111208/16102019124245/MOVIE/M_16102019124245_0000000000111208_1_001-1.MP4,22319,2
-63.076687,-20.328217,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000125434/18112019203659/MOVIE/M_18112019203659_0000000000125434_1_001-1.MP4,28555,2
-33.48689,-81.51379,ERSA_SANDBOX/2019-11-13-v/114179/23102019161537/MOVIE/M_23102019161537_0000000000114179_1_001-1.MP4,19683,2
-76.3588,-59.085754,ERSA_SANDBOX/2019-12-12-v/missing_metadata/112917/09242019104227/MOVIE/M_09242019104227_0000000000112917_1_001-1.MP4,23984,2
-77.4983,-53.06778,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140598/M_11222020085017_0000000000140598_1_001-1.MP4,13013,2
-105.80848,-11.199402,KARI_SANDBOX/2019-06-20-v/01000000FAE9E126AE52E7DED0D37F69458CE8866125ED5C9B36BFC3_7.wmv,919,2
-94.157585,-69.62532,KARI_SANDBOX/2019-07-31-v/01000000E1DFCF10C275F96F282B7B09C23B71BB14A5C171B189C80A_3.wmv,48190,2
-98.16299,-70.958496,KARI_SANDBOX/2019-09-15-v-inflammed/01000000E0912371558CA8F6F0A40A9C8BDD66BF92DDC685C5D89911_1.wmv,50278,2
-79.856926,-70.866,KARI_SANDBOX/2019-09-15-v-inflammed/01000000328E9C0CA2F3F5D94BFAD9891C62996436E74DB9D19479E0_1.wmv,16192,2
-36.147766,-82.86434,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145042/M_12032020100825_0000000000145042_1_001-1.MP4,10039,2
-49.31591,-73.35356,ERSA_SANDBOX/2019-11-13-v/101545/23092019123634/MOVIE/M_23092019123634_0000000000101545_1_001-1.MP4,14703,2
32.65987,-15.705845,KARI_SANDBOX/2019-07-31-v/0100000046B225A6D91607432AF3A6A4AE6C2C6A3AEC9EB9D8196B85_1.wmv,30142,2
-90.72212,-10.282969,ERSA_SANDBOX/2019-11-13-v/101538/23092019114158/MOVIE/M_23092019114158_0000000000101538_1_001-1.MP4,16949,2
-61.903847,-19.2571,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114512/09272020081611/MOVIE/M_09272020081611_0000000000114512_1_001-1.MP4,36276,2
21.358206,-58.442566,KARI_SANDBOX/2019-09-15-v/01000000CE98F08CA8C4239396CA6D4AE4A960D1E31976979C4CB256_1.wmv,28437,2
-39.462784,-41.828663,KARI_SANDBOX/2019-09-15-v/01000000016AE38723FC0874DAF1D9F76343E8638B8F4DC652BA0D48_1.wmv,43159,2
74.5243,-58.411896,KARI_SANDBOX/2019-07-31-v/010000007355D326B20418770BFB97E313380BBEF39ACD6AF94902B3_2.wmv,28679,2
-53.34105,-89.83814,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114376/09282019092311/MOVIE/M_09282019092311_0000000000114376_1_001-1.MP4,43143,2
-63.60545,-28.914066,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123957/M_10182020155736_0000000000123957_1_001-1.MP4,15758,2
-64.7579,-21.004332,KARI_SANDBOX/2019-07-31-v/01000000DDB4BE90F0F1B3D036071804745F8BC4E644901CF530F9DB_2.wmv,48751,2
-92.33777,-19.858734,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115646/26102020122741/MOVIE/M_26102020122741_0000000000115646_1_001-1.MP4,21577,2
-60.600136,-83.466225,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140424/M_17122020145656_0000000000140424_1_001-1.MP4,14713,2
-80.45682,-17.458124,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121301/M_07112020152923_0000000000121301_1_001-1.MP4,25548,2
-81.240265,-19.05306,KARI_SANDBOX/2019-09-15-v/0100000025E33B7BEFDC50AD80C70998F423E83B34CF6E4F1B08B162_1.wmv,28424,2
-73.89115,-9.563397,KARI_SANDBOX/2019-07-31-v/01000000ADEA68F4E3B3D1C731A6FE01D2FFE4EA32A7EE59323824A3_3.wmv,32105,2
-96.70921,-69.25172,KARI_SANDBOX/2019-07-31-v/0100000068DFC97862F8A60714279F38CC3FA9C4DBF33098AA95E864_1.wmv,45386,2
74.34427,-60.907154,KARI_SANDBOX/2019-07-31-v/0100000000A340D952C19705F4BE402CD887508811E325F458FD270B_1.wmv,43121,2
-87.180984,-37.40602,KARI_SANDBOX/2019-09-15-v/01000000C3C3702F70684229C25B56A603A4F8AE0A420FD048F951D5_1.wmv,12627,2
-44.906307,-42.81421,KARI_SANDBOX/2019-05-27/01000000DBF0AFAD19438E91021A9B1CD43A85DA6084DB4E1A4886D0_3.wmv,27756,2
-58.800243,-25.52304,ERSA_SANDBOX/2019-12-12-v/missing_metadata/104360/09302019080329/MOVIE/M_09302019080329_0000000000104360_1_001-1.MP4,19051,2
-43.92733,-81.34433,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139880/M_16122020150946_0000000000139880_1_001-1.MP4,7517,2
-67.74601,-48.352257,ERSA_SANDBOX/2020-01-14-v/unclassified_metadata/0000000000131346/02122019101118/MOVIE/M_02122019101118_0000000000131346_1_001-1.MP4,26519,2
-83.79522,-69.31913,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117803/09052019174210/MOVIE/M_09052019174210_0000000000117803_1_001-1.MP4,12160,2
-87.19689,-76.65377,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127979/M_09282020133531_0000000000127979_1_001-1.MP4,22128,2
-27.056356,-84.39898,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139326/M_11192020155614_0000000000139326_1_001-1.MP4,14012,2

==> figures/embedding/data/manifold-resnetrs-50777894-kmeans-10c_5-3.csv <==
x,y,resource_id,indices,km_label
76.02898,-35.327103,KARI_SANDBOX/2019-07-31-v/01000000DA9A64B846012AEE876D679F557D0D90241AAA126DD416F2_1.wmv,19054,3
71.59193,-30.33741,KARI_SANDBOX/2019-06-20-v/01000000CC64B7105B183FFDCE6D5E3BAEC343AC813F7E913F772D60_1.wmv,2216,3
80.657555,-30.32332,ERSA_SANDBOX/2020-08-01-colonoscopy-v/no_findings/0000000000083703/06152020142822/MOVIE/M_06152020142822_0000000000083703_1_001-1.MP4,9335,3
69.26251,-25.822317,KARI_SANDBOX/2019-07-31-v/01000000DA9A64B846012AEE876D679F557D0D90241AAA126DD416F2_1.wmv,18018,3
32.276318,-17.241203,YMIR_SANDBOX/2019-11-19-GI S102/17725/133958/c88d6bcc-1f8f-4c12-9979-0b084e6dea8e.mp4,28491,3
69.71591,17.253849,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114903/09292019110009/MOVIE/M_09292019110009_0000000000114903_1_001-1.MP4,11265,3
63.763348,-55.945377,YMIR_SANDBOX/2019-08-07/516/1858/6aad2968-cd64-44c5-a03e-0c7d217c6402.mp4,735,3
68.691925,16.021505,ERSA_SANDBOX/2019-12-12-v/missing_metadata/98939/09162019123756/MOVIE/M_09162019123756_0000000000098939_1_001-1.MP4,4571,3
64.074394,-54.88855,YMIR_SANDBOX/2019-09-29/859/2321/58712d31-87ee-4c12-8024-7cdafc49bc32.mp4,10742,3
72.08088,-24.492165,KARI_SANDBOX/2019-09-15-v-inflammed/01000000B4AD9116D93ED49DFB5FB4A55BD995CAF01BC86ED6B1C604_1.wmv,12378,3
58.895626,-55.323254,YMIR_SANDBOX/2020-02-03/1169/2957/a10106c3-e157-4b8d-8e10-ca16b2d932e0.mp4,18493,3
45.355476,45.168324,KARI_SANDBOX/2019-06-20-v/010000003DE3FB94E0CE39F8999C14F94B4F2E581371684099195658_1.wmv,28192,3
81.77915,19.940058,KARI_SANDBOX/2020-06-15-v/01000000AA40A8734343A61BD64D25E18F4A06D90197D29E6F4EA0A0_1.wmv,18872,3
79.93402,24.395514,KARI_SANDBOX/2019-07-31-v/01000000DA9A64B846012AEE876D679F557D0D90241AAA126DD416F2_1.wmv,12402,3
87.000786,-35.208435,KARI_SANDBOX/2019-07-31-v/010000005529CB2AD0578786CF45360B02F14FE2C55532DE6A5839C8_1.wmv,46870,3
57.958977,-51.14952,YMIR_SANDBOX/2020-02-03/1160/2945/4f2d791d-8cad-48ec-a5e8-c7ba89dbd8bb.mp4,1752,3
74.66955,-48.264496,KARI_SANDBOX/2019-06-20-v/010000003DE3FB94E0CE39F8999C14F94B4F2E581371684099195658_1.wmv,27176,3
61.832787,-14.06982,ERSA_SANDBOX/2019-12-12-v/missing_metadata/109168/09152019111119/MOVIE/M_09152019111119_0000000000109168_1_001-1.MP4,17511,3
84.61504,-37.768646,ERSA_SANDBOX/2019-12-12-v/missing_metadata/111629/09212019102434/MOVIE/M_09212019102434_0000000000111629_1_001-1.MP4,12640,3
81.46282,17.579275,KARI_SANDBOX/2019-07-31-v/01000000DA9A64B846012AEE876D679F557D0D90241AAA126DD416F2_1.wmv,32230,3
48.018135,-45.544403,YMIR_SANDBOX/2020-02-03/1261/3147/4bd50fe9-0696-44f5-9d7e-1f6b86636c1a.mp4,11338,3
74.47417,-35.802704,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000139847/10262019125742/MOVIE/M_10262019125742_0000000000139847_1_001-1.MP4,5376,3
47.423954,13.021022,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000139772/20122019195417/MOVIE/M_20122019195417_0000000000139772_1_001-1.MP4,17868,3
82.904106,-22.40808,KARI_SANDBOX/2019-09-15-v/01000000D0B9E3148BA84E60B5021E33007858DAFBCF7E23775A3F86_1.wmv,4973,3
67.31417,-58.135418,YMIR_SANDBOX/2019-08-07/529/1865/7cc1a4fd-f05d-48ce-b960-41717df0bead.mp4,33734,3
80.032135,-29.572592,KARI_SANDBOX/2019-07-31-v/010000001F291EA8A3BCD052873E024CFDFDB9D2C8B6A68B47BCAF32_1.wmv,1789,3
78.5684,-39.951443,KARI_SANDBOX/2019-09-15-v/010000000DD05862E354BC9F81D49BCD4037F55187265436DAAF64D0_2.wmv,8470,3
67.01056,16.354427,KARI_SANDBOX/2019-05-27/010000002EB9316C3D5007191CF9F5E6627D782873632CAF4C3FDCA4_2.wmv,7406,3
69.92693,-27.734852,YMIR_SANDBOX/2019-11-19-GI S102/17683/133940/2b6e11db-0205-423f-9d83-3007c83e8d25.mp4,1789,3
89.197075,-40.942486,KARI_SANDBOX/2019-09-15-v/010000001D1632B001D712BE206F76FA8AD6E8504BF68CEEEA43FFF2_1.wmv,1857,3
77.38266,22.614733,KARI_SANDBOX/2020-07-26-v/0100000006992138FD3C935492291941C2C2F4CFCFEA995321401F52_2.wmv,17632,3
77.46785,-40.682724,KARI_SANDBOX/2019-07-31-v/01000000CEA1B449D494E628866E9D7F0DA78503B0C1D63FD5F65C29_1.wmv,17386,3
75.415184,-15.774197,KARI_SANDBOX/2020-07-26-v/010000001C89C095C186F20CB15CC0E69DAD0A9CF39A194DA4BBF7FE_2.wmv,31645,3
49.389828,-41.9119,KARI_SANDBOX/2019-09-15-v-inflammed/01000000070BDB530350B53DD4415D476C60813F5F8B6D5C627D760F_4.wmv,11376,3
52.950233,12.729977,ERSA_SANDBOX/2019-11-13-v/101462/23092019094945/MOVIE/M_23092019094945_0000000000101462_1_001-1.MP4,2842,3
72.44899,-18.27017,KARI_SANDBOX/2019-09-15-v/010000009D1C83DE0D1CC6EE26CE2EA43EA75DDCC70D81FBC64E2F4D_2.wmv,22656,3
42.532192,-35.48088,KARI_SANDBOX/2019-09-15-v/01000000079FD29EF6DABF2BBFF8722C8338C867184884DE05E693A4_1.wmv,14362,3
73.246155,-32.14193,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000002115/06012020193951/MOVIE/M_06012020193951_0000000000002115_1_001-1.MP4,3766,3
60.777134,-13.683369,KARI_SANDBOX/2019-06-20-v/01000000DD1B0F1F4B09F9621850E258E270E2DCF8E23B6FDC54BAD3_2.wmv,22875,3
76.19317,17.757145,ERSA_SANDBOX/2019-11-13-v/113192/21102019111248/MOVIE/M_21102019111248_0000000000113192_1_001-1.MP4,7850,3
54.029003,12.841055,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000130579/29112019202214/MOVIE/M_29112019202214_0000000000130579_1_001-1.MP4,15030,3
56.35533,-50.820847,YMIR_SANDBOX/2019-08-07/529/1865/7cc1a4fd-f05d-48ce-b960-41717df0bead.mp4,32003,3
86.91876,-41.44592,ERSA_SANDBOX/2019-11-13-v/94296/04092019174935/MOVIE/M_04092019174935_0000000000094296_1_001-1.MP4,4671,3
81.86695,-11.071489,ERSA_SANDBOX/2020-03-29-v/no_findings/0000000000005401/12192019174554/MOVIE/M_12192019174554_0000000000005401_1_001-1.MP4,3938,3
72.23358,2.4494815,KARI_SANDBOX/2021-01-12-v/010000004625CCB1079F21C5A4481C6B95975448F008DD9AE8B6B7DE_1.wmv,4914,3
73.21348,-51.013985,YMIR_SANDBOX/2019-11-19/924/2646/a2ad63fa-cb2b-444c-8b9a-b4661614d1b2.mp4,10248,3
80.11708,-21.803682,KARI_SANDBOX/2019-09-15-v-inflammed/01000000328E9C0CA2F3F5D94BFAD9891C62996436E74DB9D19479E0_1.wmv,1824,3
79.2208,-45.911163,ERSA_SANDBOX/2019-11-13-v/109140/08162019110652/MOVIE/M_08162019110652_0000000000109140_1_001-1.MP4,7746,3
75.03308,22.451744,KARI_SANDBOX/2019-07-31-v/01000000DA9A64B846012AEE876D679F557D0D90241AAA126DD416F2_1.wmv,32173,3
70.19333,9.612376,ERSA_SANDBOX/2019-11-13-v/109140/08162019110652/MOVIE/M_08162019110652_0000000000109140_1_001-1.MP4,17234,3
77.817566,16.004347,KARI_SANDBOX/2019-09-15-v/01000000A59CC0410B4067D99F3779E12D4F69543E1F005A07C35C0E_1.wmv,17762,3
67.64368,-19.191406,ERSA_SANDBOX/2019-11-13-v/112285/18102019180220/MOVIE/M_18102019180220_0000000000112285_1_001-1.MP4,565,3
56.331833,14.072028,KARI_SANDBOX/2019-09-15-v/01000000889987011EAA862BBCACE38FF0B6A35C7325520A899A9996_2.wmv,16566,3
71.16893,-55.814945,YMIR_SANDBOX/2020-01-08-GI S102/21454/156914/2e9ae76f-99a9-47d8-b9ce-53f8307c77c5.mp4,11415,3
84.107414,-34.28581,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000128446/09302019171355/MOVIE/M_09302019171355_0000000000128446_1_001-1.MP4,14941,3
70.34456,-20.736313,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114438/09282019100200/MOVIE/M_09282019100200_0000000000114438_1_001-1.MP4,1213,3
62.704605,-14.895013,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118290/01112019175348/MOVIE/M_01112019175348_0000000000118290_1_001-1.MP4,10318,3
78.80184,-27.914078,KARI_SANDBOX/2019-06-20-v/010000005975C286521737270B0615BEC9C839CABDFD31B30B808FF7_2.wmv,26758,3
85.54006,12.699264,KARI_SANDBOX/2019-06-20-v/0100000048ECEFFF1B721414E09D88483CAD35E85606F4C41B7366A4_2.wmv,22109,3
89.18663,-40.89789,KARI_SANDBOX/2019-09-15-v/010000001D1632B001D712BE206F76FA8AD6E8504BF68CEEEA43FFF2_1.wmv,4720,3
53.544216,15.51622,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000126602/21112019175153/MOVIE/M_21112019175153_0000000000126602_1_001-1.MP4,17274,3
56.15057,-53.032883,YMIR_SANDBOX/2019-09-29/847/2314/bf712208-2751-4a69-b430-2ae347367427.mp4,4314,3
57.657654,-53.67841,YMIR_SANDBOX/2020-02-03/1128/2925/70cc90d5-11e4-49be-96e6-017e6d155705.mp4,5631,3
82.637794,-36.1611,KARI_SANDBOX/2019-09-15-v/010000002466D991F7E66C6DB434438AD9EAE0AE9234B098C0AB5995_1.wmv,4602,3
60.247402,-24.829865,KARI_SANDBOX/2020-01-26-v/01000000DCAB1CEDFBF42C99C7BA1384702B5B354C75DC622449176C_1.wmv,3851,3
47.876476,15.141787,ERSA_SANDBOX/2019-12-12-v/with_polyp/118859/03112019102905/MOVIE/M_03112019102905_0000000000118859_1_001-1.MP4,11642,3
73.86768,-13.930389,KARI_SANDBOX/2019-07-31-v/0100000036DA582A68FA9BF83320D98E5A65C395C093CFF702953AB7_1.wmv,4237,3
63.024952,-11.753904,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000127680/09282019135337/MOVIE/M_09282019135337_0000000000127680_1_001-1.MP4,4336,3
79.8637,16.753325,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000120040/06112019100911/MOVIE/M_06112019100911_0000000000120040_1_001-1.MP4,705,3
79.38377,-11.801843,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139796/M_10212020195556_0000000000139796_1_001-1.MP4,3553,3
62.993492,6.999142,KARI_SANDBOX/2020-07-26-v/01000000239DD993B36F10A84D1ECAC3576162890A819A6F47AD4113_1.wmv,1864,3
79.716606,15.655361,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126136/M_10232020193540_0000000000126136_1_001-1.MP4,760,3
82.25967,-32.862167,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000122376/09162019210539/MOVIE/M_09162019210539_0000000000122376_1_001-1.MP4,3027,3
76.16741,-50.192165,YMIR_SANDBOX/2019-05-15/472/1348/a8f29f87-a87a-4331-9515-822357706b6b.mp4,785,3
82.25669,15.14011,KARI_SANDBOX/2019-09-15-v/01000000192CB75F1B5621B5E92A323D745378012A4E9A274907D370_2.wmv,959,3
79.73274,15.988898,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000123879/15112019101129/MOVIE/M_15112019101129_0000000000123879_1_001-1.MP4,1250,3
62.975098,-14.967536,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114485/09282019113108/MOVIE/M_09282019113108_0000000000114485_1_001-1.MP4,6502,3
75.133354,17.010384,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114438/09282019100200/MOVIE/M_09282019100200_0000000000114438_1_001-1.MP4,12690,3
67.66722,-16.590229,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130497/10042019171445/MOVIE/M_10042019171445_0000000000130497_1_001-1.MP4,422,3
50.10015,-48.94761,YMIR_SANDBOX/2019-11-19/1007/2689/d2b045d4-9d4d-450b-bef0-f7adfdd7f1d6.mp4,4670,3
74.35545,-17.02458,KARI_SANDBOX/2019-09-15-v-inflammed/01000000B4AD9116D93ED49DFB5FB4A55BD995CAF01BC86ED6B1C604_1.wmv,4388,3
81.289276,-33.283314,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117783/09052019170311/MOVIE/M_09052019170311_0000000000117783_1_001-1.MP4,285,3
70.9443,-23.977167,KARI_SANDBOX/2020-06-15-v/010000002FFC924DCCB66354F772628F9EC885EDD30244A5BF057B7A_1.wmv,14522,3
76.048,-17.230051,KARI_SANDBOX/2019-07-31-v/01000000CEA1B449D494E628866E9D7F0DA78503B0C1D63FD5F65C29_1.wmv,3350,3
83.642715,-37.148857,KARI_SANDBOX/2019-06-20-v/01000000D4FE0AC90BB32361C738EBA2B4FA6EEFE779B147BF5BD398_1.wmv,50,3
73.76209,1.3587052,ERSA_SANDBOX/2019-11-13-v/101013/21092019155916/MOVIE/M_21092019155916_0000000000101013_1_001-1.MP4,3595,3
79.249886,-23.167816,ERSA_SANDBOX/2020-03-29-v/with_findings/0000000000010715/27012020174426/MOVIE/M_27012020174426_0000000000010715_1_001-1.MP4,1870,3
81.94822,-37.888226,KARI_SANDBOX/2019-07-31-v/01000000DF668689BE1ADD189DBB4686C607FF1F8F46DF68A61D1F34_1.wmv,3356,3
38.214016,-9.086283,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121142/M_10122020083922_0000000012114220_1_001-1.MP4,7557,3
77.581314,25.398201,KARI_SANDBOX/2020-07-26-v/010000001C891FF48FBD5ED279E54111FC0EB93EE909E3733ED764E2_3.wmv,7867,3
81.045586,-32.119465,KARI_SANDBOX/2019-06-20-v/010000003F546EF4FE3B3D33D7F839DC3518CA5D2DEB142E15A4437F_1.wmv,8078,3
47.57258,-42.035336,YMIR_SANDBOX/2019-05-15/464/1371/b3b25c67-04b0-484b-b4bb-db94c85fec07.mp4,2537,3
80.94684,-39.01421,KARI_SANDBOX/2019-06-20-v/01000000C91F1B9E1098EC236ADC65BB3A6805E0B1831B527E289579_1.wmv,13865,3
47.78883,-45.13644,YMIR_SANDBOX/2019-03-23/233/585/6798542e-04ac-4183-b364-7d72004510bc.mp4,3988,3
74.32307,-12.844563,KARI_SANDBOX/2019-09-15-v/0100000045AE8A1C811C0933890358272326A2D857FCFA5E3B72DC0D_7.wmv,3165,3
42.763134,-37.027874,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130303/10042019121819/MOVIE/M_10042019121819_0000000000130303_1_001-1.MP4,11109,3
93.90156,-20.917757,ERSA_SANDBOX/2019-11-13-v/111011/16102019090255/MOVIE/M_16102019090255_0000000000111011_1_001-1.MP4,3416,3
79.326965,-11.906348,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127979/M_09282020133531_0000000000127979_1_001-1.MP4,3836,3
76.03222,-31.62076,ERSA_SANDBOX/2019-12-12-v/missing_metadata/98939/09162019123756/MOVIE/M_09162019123756_0000000000098939_1_001-1.MP4,3814,3
85.81257,15.810566,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125549/M_10222020154403_0000000000125549_1_001-1.MP4,4270,3
73.03137,-25.209393,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000129143/10022019110903/MOVIE/M_10022019110903_0000000000129143_1_001-1.MP4,12216,3
84.95062,-34.781944,KARI_SANDBOX/2019-07-31-v/01000000E3699AC244241291A41DABB565B4328DB460C5BDC245E98E_1.wmv,6144,3
85.257706,-43.08321,KARI_SANDBOX/2020-07-26-v/01000000016D241F2C258F861C804F86985DB1BC07762CF4918D6731_1.wmv,3859,3
77.62301,-24.25908,KARI_SANDBOX/2020-06-15-v/01000000BE5F25096D08B86D382350EBF272D9254096C98014D4DC38_1.wmv,27372,3
67.70711,-35.22396,KARI_SANDBOX/2019-07-31-v/0100000092450854A15BA193136DECE9040F722C3165D6E4EE7E2DF0_3.wmv,22187,3
68.163574,12.062258,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118338/09062019193722/MOVIE/M_09062019193722_0000000000118338_1_001-1.MP4,4933,3
54.761127,11.616143,KARI_SANDBOX/2019-06-20-v/01000000F85555910DFD60532B97366037A99E8AB1C4C108BB023B9A_2.wmv,3712,3
47.90585,-34.743458,KARI_SANDBOX/2019-05-27/010000004260BDC5B8DEBD577F07E9951CDEEA97169E1258E7126BCC_1.wmv,323,3
59.786236,22.704,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000139847/10262019125742/MOVIE/M_10262019125742_0000000000139847_1_001-1.MP4,213,3
72.286255,-31.125956,KARI_SANDBOX/2019-05-27/010000002DD7B2EBF0F282D5C2AC8954E82C81FAC9C637B2C3B7E1F3_1.wmv,27473,3
70.1247,-17.916025,ERSA_SANDBOX/2019-11-13-v/112245/18102019155302/MOVIE/M_18102019155302_0000000000112245_1_001-1.MP4,8453,3
72.39547,-21.440819,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000123296/09182019192715/MOVIE/M_09182019192715_0000000000123296_1_001-1.MP4,220,3
79.39499,-20.593946,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000130895/30112019141544/MOVIE/M_30112019141544_0000000000130895_1_001-1.MP4,279,3
83.684975,-40.1798,KARI_SANDBOX/2019-07-31-v/01000000ADEA68F4E3B3D1C731A6FE01D2FFE4EA32A7EE59323824A3_3.wmv,21129,3
81.33212,-39.506046,KARI_SANDBOX/2019-07-31-v/01000000B7330B6D290A3EB2661F4E23FA1B2611223B453591B13F99_1.wmv,11034,3
91.434326,-39.13589,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130497/10042019171445/MOVIE/M_10042019171445_0000000000130497_1_001-1.MP4,6382,3
78.05992,15.637772,ERSA_SANDBOX/2019-11-13-v/92783/31082019182001/MOVIE/M_31082019182001_0000000000092783_1_001-1.MP4,8218,3
78.396034,-39.964195,KARI_SANDBOX/2019-07-31-v/01000000E3699AC244241291A41DABB565B4328DB460C5BDC245E98E_1.wmv,3137,3
66.052734,18.265038,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130036/M_10022020121322_0000000000130036_1_001-1.MP4,4427,3
62.37462,-60.417698,YMIR_SANDBOX/2019-09-29/827/2299/8c3d25cf-7713-42c8-bd63-6c2fa868a059.mp4,17302,3
85.73263,3.5965912,ERSA_SANDBOX/2019-11-13-v/90272/26082019091633/MOVIE/M_26082019091633_0000000000090272_1_001-1.MP4,7589,3
68.672844,-40.822094,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117803/09052019174210/MOVIE/M_09052019174210_0000000000117803_1_001-1.MP4,9490,3
66.54984,-52.863743,YMIR_SANDBOX/2019-04-23/306/732/c2f697f4-54b9-4f6e-b1d5-6069e9241482.mp4,12386,3
63.362217,-10.7871,ERSA_SANDBOX/2019-11-13-v/92357/30082019155605/MOVIE/M_30082019155605_0000000000092357_1_001-1.MP4,12757,3
46.972725,-35.293205,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124406/M_15112020144912_0000000000124406_1_001-1.MP4,2620,3
62.29671,-15.345328,KARI_SANDBOX/2019-06-20-v/01000000B486C9F0AF465D460E468D5578ED2D2365BA550C4391AD29_1.wmv,24083,3
48.7108,3.3206573,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000004173/11162019135510/MOVIE/M_11162019135510_0000000000004173_1_001-1.MP4,94,3
47.671608,-47.023182,YMIR_SANDBOX/2019-11-19/49/2599/856594ed-9edd-491c-9776-243703154922.mp4,17398,3
79.88115,-19.658337,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118338/09062019193722/MOVIE/M_09062019193722_0000000000118338_1_001-1.MP4,5500,3
77.606186,-17.706097,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123957/M_10182020155736_0000000000123957_1_001-1.MP4,2039,3
79.82392,-24.906963,ERSA_SANDBOX/2019-12-12-v/with_polyp/118776/09072019192630/MOVIE/M_09072019192630_0000000000118776_1_001-1.MP4,1144,3
74.21778,-19.372465,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000139847/10262019125742/MOVIE/M_10262019125742_0000000000139847_1_001-1.MP4,5331,3
87.25469,-35.346405,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000127680/09282019135337/MOVIE/M_09282019135337_0000000000127680_1_001-1.MP4,4030,3
65.032585,-59.324375,YMIR_SANDBOX/2019-09-29/859/2321/58712d31-87ee-4c12-8024-7cdafc49bc32.mp4,11310,3
73.0533,-33.53171,KARI_SANDBOX/2019-09-15-v-inflammed/010000007372B863B4855BD10EE519B2CCBC893CC355CDF9AF33D18A_1.wmv,34354,3
80.28277,-38.62745,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000123301/09182019194527/MOVIE/M_09182019194527_0000000000123301_1_001-1.MP4,6054,3
62.21546,-10.73751,KARI_SANDBOX/2019-06-20-v/0100000066E623A539AEB8E86B38FE1391CB7F79644B79170B934541_1.wmv,2450,3
72.30936,-43.026775,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000139405/10252019140410/MOVIE/M_10252019140410_0000000000139405_1_001-1.MP4,3669,3
77.538956,19.965725,KARI_SANDBOX/2019-07-31-v/01000000DA9A64B846012AEE876D679F557D0D90241AAA126DD416F2_1.wmv,12428,3
69.459076,-19.561867,ERSA_SANDBOX/2019-12-12-v/missing_metadata/102536/09252019112756/MOVIE/M_09252019112756_0000000000102536_1_001-1.MP4,10132,3
83.77742,21.986069,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114628/09282019164103/MOVIE/M_09282019164103_0000000000114628_1_001-1.MP4,3057,3
58.28436,-47.700966,KARI_SANDBOX/2019-07-31-v/010000000EDFE5198059F447C088F7154B3733155CE0F635BED4751C_2.wmv,8881,3
65.972786,-18.555029,KARI_SANDBOX/2019-09-15-v/010000001BDD718245851D98D5F68E6A4E6674803BC5A36D025C51B6_2.wmv,1548,3
48.93219,12.059988,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122116/M_10112020125606_0000000000122116_1_001-1.MP4,10529,3
85.69441,-38.21028,KARI_SANDBOX/2019-06-20-v/0100000063BF8FC95921D74DAD22D1047C65AF72CB3401B119EE692A_1.wmv,8063,3
52.670254,11.661451,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117525/09052019112000/MOVIE/M_09052019112000_0000000000117525_1_001-1.MP4,12029,3
41.921917,-40.459198,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000140119/10262019195904/MOVIE/M_10262019195904_0000000000140119_1_001-1.MP4,562,3
67.91659,-19.785622,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117803/09052019174210/MOVIE/M_09052019174210_0000000000117803_1_001-1.MP4,700,3
45.856888,-43.625195,KARI_SANDBOX/2019-07-31-v/0100000046F3A52242D882FDC3B75DAEDEB8E4A220CADB5E85448F07_1.wmv,15872,3
84.018,-44.1871,KARI_SANDBOX/2019-07-31-v/0100000046F3A52242D882FDC3B75DAEDEB8E4A220CADB5E85448F07_1.wmv,32943,3
78.51525,-35.909634,ERSA_SANDBOX/2019-12-12-v/missing_metadata/116187/10022019132337/MOVIE/M_10022019132337_0000000000116187_1_001-1.MP4,11959,3
84.65768,-9.837239,KARI_SANDBOX/2019-07-31-v/01000000C74E79E35F9EE74E9C266EAEF7BFDA256729AD2A364059BD_1.wmv,32346,3
86.884674,-41.837135,KARI_SANDBOX/2019-07-31-v/01000000DC7A4B00AD47E0798B36C3C8F7D15DA2053B4737EB9C3F4A_1.wmv,7506,3
78.84979,16.386337,ERSA_SANDBOX/2019-11-13-v/114530/24102019130152/MOVIE/M_24102019130152_0000000000114530_1_001-1.MP4,3091,3
80.74523,-35.412342,KARI_SANDBOX/2019-06-20-v/01000000C91F1B9E1098EC236ADC65BB3A6805E0B1831B527E289579_1.wmv,204,3
71.79852,-24.045403,KARI_SANDBOX/2019-05-27/010000009B89EC2F861C8254F629FEFA9B05B0098727A94C9275C1F8_2.wmv,12888,3
57.87608,12.883705,KARI_SANDBOX/2019-07-31-v/01000000C74E79E35F9EE74E9C266EAEF7BFDA256729AD2A364059BD_1.wmv,24677,3
73.51229,-24.48723,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114903/09292019110009/MOVIE/M_09292019110009_0000000000114903_1_001-1.MP4,877,3
62.902912,-38.143658,KARI_SANDBOX/2019-07-31-v/0100000005AA32723B1C42FFDD163FE332A11F9EB87177419FB070D7_2.wmv,9812,3
82.35398,19.90074,KARI_SANDBOX/2019-06-20-v/01000000AFCE9009BB0664C72F5BB24D74D000FB4CC7E43B5B877782_1.wmv,5235,3
42.025784,-45.730774,YMIR_SANDBOX/2019-09-29/787/2269/efbbb10b-367d-4698-94e5-2c7bbf2e5665.mp4,11308,3
59.850117,-8.44217,KARI_SANDBOX/2019-06-20-v/01000000DAD28A33BFF59E361BBDA1F3E572865E66292C76B030E2C1_5.wmv,27547,3
75.8686,-24.943295,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000127971/09292019124924/MOVIE/M_09292019124924_0000000000127971_1_001-1.MP4,4911,3
82.459175,-32.834404,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000126238/09252019203803/MOVIE/M_09252019203803_0000000000126238_1_001-1.MP4,238,3
50.927063,-53.251976,YMIR_SANDBOX/2019-08-07/529/1865/7cc1a4fd-f05d-48ce-b960-41717df0bead.mp4,22336,3
42.573223,-44.135788,YMIR_SANDBOX/2019-11-19-GI S102/17725/133958/c88d6bcc-1f8f-4c12-9979-0b084e6dea8e.mp4,323,3
48.4902,-45.110626,YMIR_SANDBOX/2019-08-10/548/1874/79358fec-7284-4365-ad0d-2c59fb27370a.mp4,768,3
64.7101,-57.005146,YMIR_SANDBOX/2019-09-29/787/2269/efbbb10b-367d-4698-94e5-2c7bbf2e5665.mp4,9123,3
77.4588,-19.303696,KARI_SANDBOX/2019-07-31-v/01000000F0D84EDBBC6F4DFD60CCE7B0B50D6BE52BA45C03B5B85D3F_1.wmv,14792,3
83.12401,-24.862404,ERSA_SANDBOX/2019-11-13-v/111637/17102019115142/MOVIE/M_17102019115142_0000000000111637_1_001-1.MP4,1321,3
52.847248,-45.46682,YMIR_SANDBOX/2019-11-19-GI S102/17683/133940/2b6e11db-0205-423f-9d83-3007c83e8d25.mp4,14874,3
59.668335,-52.669357,YMIR_SANDBOX/2020-02-03/1253/3134/49b0cec6-e19a-4f89-b5b2-2ac1f3641bd0.mp4,10986,3
75.21831,-45.963028,YMIR_SANDBOX/2019-09-29/847/2314/bf712208-2751-4a69-b430-2ae347367427.mp4,3208,3
61.911156,-11.521676,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140424/M_17122020145656_0000000000140424_1_001-1.MP4,3330,3
84.13834,-30.506678,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114438/09282019100200/MOVIE/M_09282019100200_0000000000114438_1_001-1.MP4,11373,3
77.81081,16.258348,KARI_SANDBOX/2019-07-31-v/01000000F0D84EDBBC6F4DFD60CCE7B0B50D6BE52BA45C03B5B85D3F_1.wmv,6832,3
72.53573,-29.76352,KARI_SANDBOX/2019-06-20-v/010000006DC8321CC4FAF66668D053F6AD946837549776B0D999F0E6_1.wmv,15224,3
63.495186,-0.5014603,KARI_SANDBOX/2019-05-27/010000002CF04AF1E1F0967C6BB4BF7D5418B5184D2FF13520746247_1.wmv,7297,3

==> figures/embedding/data/manifold-resnetrs-50777894-kmeans-10c_5-4.csv <==
x,y,resource_id,indices,km_label
-61.8898,11.09934,KARI_SANDBOX/2019-06-20-v/01000000CC64B7105B183FFDCE6D5E3BAEC343AC813F7E913F772D60_1.wmv,23267,4
-64.32553,11.534335,KARI_SANDBOX/2019-09-15-v/010000004B7A4DB5E1A08FCDAFA5814F4EEFBDDC2B93639986916C8C_2.wmv,29907,4
-64.174835,10.31209,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127878/M_23112020120852_0000000000127878_1_001-1.MP4,11487,4
-63.64806,14.663192,ERSA_SANDBOX/2019-11-13-v/110905/15102019201456/MOVIE/M_15102019201456_0000000000110905_1_001-1.MP4,19907,4
-63.645657,14.651039,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000124564/09212019133740/MOVIE/M_09212019133740_0000000000124564_1_001-1.MP4,18227,4
-60.70655,11.753478,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000122376/09162019210539/MOVIE/M_09162019210539_0000000000122376_1_001-1.MP4,14753,4
-60.69098,11.487376,KARI_SANDBOX/2019-09-15-v/010000001D3B94B97B057CD82C6C5409D0442ECA1F25C985CC65857E_2.wmv,40679,4
-59.932632,12.930396,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127878/M_23112020120852_0000000000127878_1_001-1.MP4,11489,4
-60.895763,11.366126,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000131176/10062019113418/MOVIE/M_10062019113418_0000000000131176_1_001-1.MP4,20551,4
-59.518906,13.010208,ERSA_SANDBOX/2019-11-13-v/112272/18102019165508/MOVIE/M_18102019165508_0000000000112272_1_001-1.MP4,2994,4
-63.35172,11.143022,KARI_SANDBOX/2019-12-22-v/010000006F632E8723AF4B2DD69B68BEA5D7EE88F6870D0CDEF6CC25_2.wmv,42892,4
-65.63678,9.340147,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114903/09292019110009/MOVIE/M_09292019110009_0000000000114903_1_001-1.MP4,14883,4
-60.892113,16.032146,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000117996/10042020164350/MOVIE/M_10042020164350_0000000000117996_1_001-1.MP4,18205,4

==> figures/embedding/data/manifold-resnetrs-50777894-kmeans-10c_5-5.csv <==
x,y,resource_id,indices,km_label
88.19311,-21.582657,KARI_SANDBOX/2019-07-31-v/01000000995D782E8CC973232F99733337D176581931F06DC3895A3A_1.wmv,825,5
78.90689,-8.869346,KARI_SANDBOX/2019-09-15-v-inflammed/01000000EABDA102CC12A772806DA8686C38E393B318168CE1CD7AB8_1.wmv,802,5
83.614365,-16.201138,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000120040/06112019100911/MOVIE/M_06112019100911_0000000000120040_1_001-1.MP4,11328,5
96.222786,-17.60631,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140139/M_17122020073515_0000000000140139_1_001-1.MP4,13101,5
66.50812,6.63222,ERSA_SANDBOX/2019-11-13-v/92753/31082019161655/MOVIE/M_31082019161655_0000000000092753_1_001-1.MP4,7616,5
84.922195,0.5932366,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000011815120/31102020131459/MOVIE/M_31102020131459_0000000011815120_1_001-1.MP4,15190,5
95.56043,-10.996782,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122962/M_11112020213644_0000000012296220_1_001-1.MP4,11363,5
90.07658,-4.7977777,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139858/M_11202020174522_0000000000139858_1_001-1.MP4,16752,5
85.78855,-3.7686481,KARI_SANDBOX/2019-07-31-v/01000000C74E79E35F9EE74E9C266EAEF7BFDA256729AD2A364059BD_1.wmv,4899,5
91.42185,-8.812922,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143231/M_11272020132238_0000000000143231_1_001-1.MP4,6263,5
95.85216,-17.012947,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143356/M_23122020153413_0000000000143356_1_001-1.MP4,9965,5
62.424213,-29.998877,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118492/09072019112756/MOVIE/M_09072019112756_0000000000118492_1_001-1.MP4,11484,5
45.374336,-30.985651,KARI_SANDBOX/2019-07-31-v/01000000CEA1B449D494E628866E9D7F0DA78503B0C1D63FD5F65C29_1.wmv,5968,5
87.90521,-19.297293,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123289/M_09172020144041_0000000000123289_1_001-1.MP4,4038,5
81.08165,-52.88708,YMIR_SANDBOX/2019-08-15/690/1968/56cf0b29-26aa-4f1d-99e7-0e4bc93ed661.mp4,6435,5
101.51181,-9.881723,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127660/M_22112020120524_0000000000127660_1_001-1.MP4,5828,5
80.71997,7.465399,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000116165/27102020122746/MOVIE/M_27102020122746_0000000000116165_1_001-1.MP4,15269,5
43.913025,-23.322886,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127362/M_21112020130600_0000000000127362_1_001-1.MP4,1431,5
97.036415,-34.74209,KARI_SANDBOX/2019-09-15-v/0100000038D7E75BDBED76D615114526D63CA030D5D741DBD4F9EABD_2.wmv,11018,5
95.243774,-17.335032,KARI_SANDBOX/2019-06-20-v/01000000BE83D8C60EB63C27E5B5A46D2224254F0BE5378DBED5859E_2.wmv,8592,5
90.75743,-11.398112,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118225/10052020120312/MOVIE/M_10052020120312_0000000000118225_1_001-1.MP4,1422,5
67.62278,-9.65368,YMIR_SANDBOX/2020-01-08-GI S102/20185/156549/a2996975-04d7-41bb-8e30-d6459f7bf890.mp4,10316,5
67.14928,-8.364656,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000003005/08012020194339/MOVIE/M_08012020194339_0000000000003005_1_001-1.MP4,1354,5
99.21427,-32.4486,ERSA_SANDBOX/2019-11-13-v/94615/05092019123839/MOVIE/M_05092019123839_0000000000094615_1_001-1.MP4,136,5
89.370605,-6.960446,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143215/M_23122020092830_0000000000143215_1_001-1.MP4,1265,5
87.43318,-28.288292,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000127680/09282019135337/MOVIE/M_09282019135337_0000000000127680_1_001-1.MP4,3149,5
92.94211,-20.42253,KARI_SANDBOX/2019-05-27/01000000867460756616013D786BD4422154A2C5DF44A94FEAB87DAE_4.wmv,7231,5
104.181694,-19.46337,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124204/M_14112020144039_0000000000124204_1_001-1.MP4,1078,5
90.72647,-33.498165,KARI_SANDBOX/2019-06-20-v/010000003BE091B32288E9A2EA54CFAD9213A31489B9DFF166959DBE_1.wmv,444,5
95.53845,-7.299133,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140295/M_11212020131313_0000000000140295_1_001-1.MP4,6430,5
93.91083,-33.885086,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000127983/09292019132403/MOVIE/M_09292019132403_0000000000127983_1_001-1.MP4,841,5
59.790504,-29.780125,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000123301/09182019194527/MOVIE/M_09182019194527_0000000000123301_1_001-1.MP4,12024,5
96.936935,-33.564194,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/146017/M_31122020102114_0000000000146017_1_001-1.MP4,137,5
104.53079,-14.898533,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124204/M_14112020144039_0000000000124204_1_001-1.MP4,1151,5
81.37514,6.7916493,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118290/01112019175348/MOVIE/M_01112019175348_0000000000118290_1_001-1.MP4,1717,5
53.124924,-25.159946,ERSA_SANDBOX/2019-11-13-v/115273/08302019165708/MOVIE/M_08302019165708_0000000000115273_1_001-1.MP4,8867,5
67.830315,-15.019787,ERSA_SANDBOX/2019-11-13-v/112272/18102019165508/MOVIE/M_18102019165508_0000000000112272_1_001-1.MP4,875,5
93.3756,-27.609444,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124078/M_14112020114835_0000000000124078_1_001-1.MP4,8699,5
86.96663,-19.289589,ERSA_SANDBOX/2019-11-13-v/109140/08162019110652/MOVIE/M_08162019110652_0000000000109140_1_001-1.MP4,16946,5
97.74552,-29.319792,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122383/M_10112020195058_0000000012238320_1_001-1.MP4,2931,5
71.1049,-8.503384,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140047/M_17122020060943_0000000000140047_1_001-1.MP4,13010,5
45.57192,-31.602135,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138970/M_15122020054248_0000000000138970_1_001-1.MP4,8513,5
91.43297,-29.46257,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139814/M_16122020141004_0000000000139814_1_001-1.MP4,3366,5
96.42749,-36.980293,KARI_SANDBOX/2019-06-20-v/0100000038BC4BA78ECA5148D7BDBF38899FC5992D85FA4C44F9583F_1.wmv,15439,5
82.9885,0.66461915,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118101/10052020084409/MOVIE/M_10052020084409_0000000000118101_1_001-1.MP4,1371,5
99.14781,-35.370007,KARI_SANDBOX/2019-09-15-v/0100000001972C37550F75A78A8D0EABFFA91852239B21EDC86081D5_4.wmv,4421,5
96.5823,-7.3055015,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138988/M_11192020092749_0000000000138988_1_001-1.MP4,1640,5
98.3117,-4.6667557,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143231/M_11272020132238_0000000000143231_1_001-1.MP4,3069,5
89.667046,-6.258184,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139379/M_11192020174656_0000000000139379_1_001-1.MP4,1970,5
81.53524,-53.36463,YMIR_SANDBOX/2019-07-28/189/1780/4c57129e-ef33-4a8e-9966-b48cfc2a1967.mp4,44252,5
87.040474,-26.09779,ERSA_SANDBOX/2019-11-13-v/92802/31082019192842/MOVIE/M_31082019192842_0000000000092802_1_001-1.MP4,7090,5
89.39928,-40.817173,KARI_SANDBOX/2019-09-15-v/010000001D1632B001D712BE206F76FA8AD6E8504BF68CEEEA43FFF2_1.wmv,4734,5
77.11703,-13.793403,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143231/M_11272020132238_0000000000143231_1_001-1.MP4,3177,5
102.891975,-13.004428,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120701/M_06112020145711_0000000000120701_1_001-1.MP4,17448,5
78.86478,-60.96421,YMIR_SANDBOX/2020-01-08-GI S102/21454/156914/2e9ae76f-99a9-47d8-b9ce-53f8307c77c5.mp4,11372,5
92.39474,-34.26989,ERSA_SANDBOX/2019-12-12-v/missing_metadata/116187/10022019132337/MOVIE/M_10022019132337_0000000000116187_1_001-1.MP4,2332,5
106.01172,-20.601963,ERSA_SANDBOX/2019-11-13-v/94849/06092019085018/MOVIE/M_06092019085018_0000000000094849_1_001-1.MP4,5794,5
36.57437,-17.109695,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115207/24102020192937/MOVIE/M_24102020192937_0000000000115207_1_001-1.MP4,9243,5
85.0862,-15.239436,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000139405/10252019140410/MOVIE/M_10252019140410_0000000000139405_1_001-1.MP4,687,5
44.004738,-15.694035,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120154/M_05112020144844_0000000000120154_1_001-1.MP4,9025,5
68.34237,-14.238932,KARI_SANDBOX/2019-07-31-v/01000000A608C341E723699A198402CD5A580B85A2A1F790823555C3_1.wmv,6755,5
86.43151,-32.236217,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118338/09062019193722/MOVIE/M_09062019193722_0000000000118338_1_001-1.MP4,1645,5
85.48391,-28.89723,KARI_SANDBOX/2020-04-26-v/01000000E31CC17BF6B7657A94A8F684442E17FFE9F8BC930919070A_2.wmv,480,5
94.89502,-31.243427,KARI_SANDBOX/2019-07-31-v/010000001F291EA8A3BCD052873E024CFDFDB9D2C8B6A68B47BCAF32_1.wmv,16410,5
82.13312,-53.631344,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000131180/01122019112934/MOVIE/M_01122019112934_0000000000131180_1_001-1.MP4,15152,5
74.43182,-54.514988,KARI_SANDBOX/2019-07-31-v/01000000EB99B09F3C3B163442C4E7BAD49C276F911C21B1933BE106_1.wmv,15742,5
87.1254,3.4983063,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000120647/07112019133202/MOVIE/M_07112019133202_0000000000120647_1_001-1.MP4,7983,5
87.7545,-20.133888,KARI_SANDBOX/2019-07-31-v/01000000404B7B2C6C0E96EFDB6BB52D8A12EDAEB9732926D6F07C58_1.wmv,36870,5
81.41562,-25.59978,ERSA_SANDBOX/2019-11-13-v/111637/17102019115142/MOVIE/M_17102019115142_0000000000111637_1_001-1.MP4,1767,5
69.50915,-12.43751,KARI_SANDBOX/2019-09-15-v-inflammed/01000000D37D66667AA53D452004222A1F2C4310811C06EAD5FB98D8_2.wmv,6002,5
97.30193,-17.384367,KARI_SANDBOX/2019-06-20-v/01000000FE4A9E3C06B0CA5004B4AC6A8E7C8BD9293006E6BDFB3B20_5.wmv,11366,5
86.55355,-12.300806,ERSA_SANDBOX/2019-11-13-v/115877/27102019113802/MOVIE/M_27102019113802_0000000011587719_1_001-1.MP4,10068,5
99.574776,-5.90074,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120788/M_06112020163003_0000000000120788_1_001-1.MP4,4921,5
45.956615,-32.533054,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/144441/M_12022020084209_0000000000144441_1_001-1.MP4,7276,5
67.773834,-13.023861,KARI_SANDBOX/2019-06-20-v/01000000874CF56227BAD87D67A38C5C90985C03E9D8C763AA7CDF41_1.wmv,38953,5
94.93228,-21.832655,KARI_SANDBOX/2019-09-15-v/010000001D1632B001D712BE206F76FA8AD6E8504BF68CEEEA43FFF2_1.wmv,9079,5
96.34024,-13.764205,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129065/M_10302020112633_0000000000129065_1_001-1.MP4,9420,5
44.715984,-15.73814,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126595/M_19112020221831_0000000000126595_1_001-1.MP4,4663,5
91.67129,-0.91058123,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125619/M_10222020193735_0000000000125619_1_001-1.MP4,9712,5
83.916504,-26.670628,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000124564/09212019133740/MOVIE/M_09212019133740_0000000000124564_1_001-1.MP4,3048,5
82.11757,-56.75727,YMIR_SANDBOX/2020-01-08-GI S102/18875/156277/5920dd2f-b9b6-49cf-99c7-edfdfd9eba1d.mp4,24279,5
89.55744,-24.737772,KARI_SANDBOX/2019-12-22-v/01000000716D96DC07608F95169301262A478105E295631C9C2654F0_3.wmv,9548,5
94.90736,-36.10156,KARI_SANDBOX/2019-07-31-v/01000000E3699AC244241291A41DABB565B4328DB460C5BDC245E98E_1.wmv,27906,5
92.68257,-36.857613,KARI_SANDBOX/2019-09-15-v-inflammed/01000000070BDB530350B53DD4415D476C60813F5F8B6D5C627D760F_4.wmv,48596,5
83.15958,7.100213,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126788/M_10252020094124_0000000001_26788_1_001-1.MP4,21614,5
76.47012,-29.511234,KARI_SANDBOX/2019-07-31-v/01000000DF668689BE1ADD189DBB4686C607FF1F8F46DF68A61D1F34_1.wmv,21305,5
85.82965,6.4952865,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124204/M_14112020144039_0000000000124204_1_001-1.MP4,1874,5
45.179916,-16.229652,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115450/25102020153007/MOVIE/M_25102020153007_0000000000115450_1_001-1.MP4,9350,5
95.937485,-24.562897,ERSA_SANDBOX/2019-12-12-v/missing_metadata/111458/09212019073645/MOVIE/M_09212019073645_0000000000111458_1_002-1.MP4,8481,5
88.83476,-29.013618,KARI_SANDBOX/2019-07-31-v/0100000013B5BE00CDB0EC305CD0B8C8893CC6D43154B67F81E6E04B_1.wmv,26193,5
64.93109,-33.33512,ERSA_SANDBOX/2019-12-12-v/missing_metadata/113892/09272019074038/MOVIE/M_09272019074038_0000000000113892_1_001-1.MP4,17907,5
101.08684,-19.01823,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000131180/01122019112934/MOVIE/M_01122019112934_0000000000131180_1_001-1.MP4,8455,5
78.3058,-10.311325,KARI_SANDBOX/2019-09-15-v/01000000889987011EAA862BBCACE38FF0B6A35C7325520A899A9996_2.wmv,17785,5
59.816944,-10.690542,KARI_SANDBOX/2019-07-31-v/01000000DF8AACCC7B6EF12CDFCACD4427B6474256590F2CFF924376_1.wmv,26479,5
76.329445,-29.314186,KARI_SANDBOX/2019-07-31-v/01000000CEA1B449D494E628866E9D7F0DA78503B0C1D63FD5F65C29_1.wmv,13547,5
69.07521,-18.148798,ERSA_SANDBOX/2019-12-12-v/missing_metadata/113049/09252019074529/MOVIE/M_09252019074529_0000000000113049_1_001-1.MP4,1427,5
87.79023,-46.03603,KARI_SANDBOX/2019-06-20-v/010000001FE5B4FCF9C3F606401DF4A64C5C1BCB67A7356360DE3F86_1.wmv,4046,5
87.350815,-14.154247,ERSA_SANDBOX/2019-11-13-v/92357/30082019155605/MOVIE/M_30082019155605_0000000000092357_1_001-1.MP4,9663,5
93.08366,-1.3258134,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140112/M_17122020065424_0000000000140112_1_001-1.MP4,9110,5
82.24456,-8.889336,KARI_SANDBOX/2019-07-31-v/01000000404B7B2C6C0E96EFDB6BB52D8A12EDAEB9732926D6F07C58_1.wmv,18826,5
105.44404,-12.526142,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130115/M_10022020131710_0000000000130115_1_001-1.MP4,107,5
79.75587,-13.934472,KARI_SANDBOX/2019-09-15-v/01000000192CB75F1B5621B5E92A323D745378012A4E9A274907D370_2.wmv,11407,5
90.406075,0.951404,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139389/M_11192020181456_0000000000139389_1_001-1.MP4,1769,5
96.065056,-16.953138,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145196/M_29122020095718_0000000000145196_1_001-1.MP4,160,5
77.66471,-29.283758,KARI_SANDBOX/2019-07-31-v/01000000B3513F71CADF3BF19D19E5B2FC196D533EF6DEC0E62669FC_2.wmv,10622,5
102.78455,-13.233338,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141062/M_10232020215651_0000000000141062_1_001-1.MP4,1509,5
84.35967,-47.145508,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130247/10042019114616/MOVIE/M_10042019114616_0000000000130247_1_001-1.MP4,5876,5
90.57287,1.4707923,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124078/M_14112020114835_0000000000124078_1_001-1.MP4,1752,5
98.26106,-36.25272,ERSA_SANDBOX/2019-11-13-v/94849/06092019085018/MOVIE/M_06092019085018_0000000000094849_1_001-1.MP4,57,5
85.03505,-2.8743746,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123854/M_10182020122130_0000000000123854_1_001-1.MP4,30239,5
87.99335,-29.42733,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000122376/09162019210539/MOVIE/M_09162019210539_0000000000122376_1_001-1.MP4,2104,5
86.9045,-39.90911,KARI_SANDBOX/2019-07-31-v/01000000CEA1B449D494E628866E9D7F0DA78503B0C1D63FD5F65C29_1.wmv,34733,5
51.90596,-27.31217,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000139847/10262019125742/MOVIE/M_10262019125742_0000000000139847_1_001-1.MP4,11634,5
95.197296,-6.227286,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141071/M_18122020160751_0000000000141071_1_001-1.MP4,3678,5
45.491245,-11.147866,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115928/26102020195802/MOVIE/M_26102020195802_0000000000115928_1_001-1.MP4,11326,5
42.894295,-15.726301,ERSA_SANDBOX/2020-06-01-colonoscopy-v/no_findings/0000000000061585/04242020112456/MOVIE/M_04242020112456_0000000000061585_1_001-1.MP4,5482,5
82.48071,-4.3148084,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126136/M_10232020193540_0000000000126136_1_001-1.MP4,7981,5
88.77978,-33.31124,KARI_SANDBOX/2019-09-15-v/0100000027F5EC01FE4E2B3CB321EF799177A0FB1E933B609AB7BD2A_1.wmv,33985,5
85.43228,-41.05912,KARI_SANDBOX/2019-09-15-v/0100000045004301A1CB7CCA7AE39997338487BDD742FF22B992B2AA_1.wmv,4652,5
94.54309,-35.056717,KARI_SANDBOX/2020-07-26-v/01000000320BDC3AE48ED3210CF7EDC8BEC95DB4D0D35C7357605FBD_1.wmv,7820,5
89.98971,-9.351666,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143568/M_24122020071048_0000000000143568_1_001-1.MP4,1126,5
92.19001,-31.572031,KARI_SANDBOX/2019-05-27/01000000DA7777520030053869F404AB268C81DC19960BDFC77FFE6D_1.wmv,40507,5
93.34056,-12.224993,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122383/M_10112020195058_0000000012238320_1_001-1.MP4,3733,5
87.46569,-16.801723,KARI_SANDBOX/2019-09-15-v/0100000028E3E6A3BAF5337CBE5FBCE20731A739B2887F9699A4A6A8_1.wmv,10551,5
59.608715,-10.985753,KARI_SANDBOX/2019-07-31-v/010000000256FFCC61DA4EDC86A4ED6899BB9E4D47EDAFED94AA1A4F_1.wmv,2774,5
83.74424,0.39953443,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120878/M_06112020201923_0000000012087820_1_001-1.MP4,2500,5
96.777374,-30.400892,ERSA_SANDBOX/2019-12-12-v/missing_metadata/96904/09112019093335/MOVIE/M_09112019093335_0000000000096904_1_001-1.MP4,12807,5
75.429184,-12.10236,KARI_SANDBOX/2019-09-15-v/01000000016AE38723FC0874DAF1D9F76343E8638B8F4DC652BA0D48_1.wmv,15125,5
51.92533,-27.247278,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000139847/10262019125742/MOVIE/M_10262019125742_0000000000139847_1_001-1.MP4,11631,5
63.199318,-31.008799,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000119004/03112019184835/MOVIE/M_03112019184835_0000000000119004_1_001-1.MP4,4495,5
91.27559,-8.00221,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138059/M_13122020083826_0000000000138059_1_001-1.MP4,2080,5
97.83868,-1.7732861,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138063/M_11172020120201_0000000000138063_1_001-1.MP4,5117,5
95.30353,-39.260616,ERSA_SANDBOX/2019-11-13-v/111660/17102019123301/MOVIE/M_17102019123301_0000000000111660_1_001-1.MP4,10586,5
86.749115,-33.204185,KARI_SANDBOX/2019-06-20-v/01000000C91F1B9E1098EC236ADC65BB3A6805E0B1831B527E289579_1.wmv,22273,5
81.33822,-8.637269,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000124176/15112019173853/MOVIE/M_15112019173853_0000000000124176_1_001-1.MP4,7993,5
83.58994,-8.236031,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127901/M_23112020124059_0000000000127901_1_001-1.MP4,707,5
83.92501,0.2727531,ERSA_SANDBOX/2020-09-01-colonoscopy-v/with_findings/0000000000101710/22092020173358/MOVIE/M_22092020173358_0000000000101710_1_001-1.MP4,7880,5
92.47179,-0.89885044,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000116165/27102020122746/MOVIE/M_27102020122746_0000000000116165_1_001-1.MP4,16062,5
84.06216,1.3804455,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122008/M_10142020190347_0000000000122008_1_001-1.MP4,4459,5
54.90796,-15.851155,KARI_SANDBOX/2019-06-20-v/0100000086FB8D43A81EAEE6A481E8C821C2FBE3BB55B6242915260E_1.wmv,22386,5
97.98768,-14.591347,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139389/M_11192020181456_0000000000139389_1_001-1.MP4,6853,5
76.66061,0.21547331,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000120647/07112019133202/MOVIE/M_07112019133202_0000000000120647_1_001-1.MP4,7654,5
98.42289,-5.558461,ERSA_SANDBOX/2019-11-13-v/101538/23092019114158/MOVIE/M_23092019114158_0000000000101538_1_001-1.MP4,683,5
83.60174,-26.110174,KARI_SANDBOX/2019-06-20-v/01000000874CF56227BAD87D67A38C5C90985C03E9D8C763AA7CDF41_1.wmv,17498,5
80.93148,-23.967096,ERSA_SANDBOX/2019-12-12-v/missing_metadata/113892/09272019074038/MOVIE/M_09272019074038_0000000000113892_1_001-1.MP4,17180,5
55.327515,-16.371283,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000125096/09232019104619/MOVIE/M_09232019104619_0000000000125096_1_001-1.MP4,5726,5
91.074196,-35.719696,KARI_SANDBOX/2019-09-15-v/010000004271E221AC849268060FC65ABC81C16FCD403630B7A54753_2.wmv,186,5
79.04734,-10.477071,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139399/M_15122020163721_0000000000139399_1_001-1.MP4,595,5
44.100758,-32.362617,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000124828/17112019104732/MOVIE/M_17112019104732_0000000000124828_1_001-1.MP4,20815,5
92.172905,-1.9586844,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124918/M_16112020161043_0000000012491820_1_001-1.MP4,29202,5
81.065765,-53.379635,YMIR_SANDBOX/2019-03-02/245/508/cde365f4-fed4-48a2-9fec-46b6d19cdce6.mp4,10632,5
105.24531,-13.042738,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143646/M_24122020084506_0000000000143646_1_001-1.MP4,4499,5
70.06318,-14.795199,KARI_SANDBOX/2019-09-15-v/0100000025A3ED8D4C4E9946CC252363BF7EDAD4AF9E15F251289557_2.wmv,1935,5
104.17924,-13.3846035,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120878/M_06112020201923_0000000012087820_1_001-1.MP4,20160,5
74.28651,0.15181582,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000123371/14112019100534/MOVIE/M_14112019100534_0000000000123371_1_001-1.MP4,827,5
80.65985,-55.15977,KARI_SANDBOX/2019-07-31-v/010000007509DE1F16C41936994B947E7C540CD33F43699D08B46F80_1.wmv,8884,5
90.79993,-31.685411,ERSA_SANDBOX/2020-08-01-colonoscopy-v/no_findings/0000000000083703/06152020142822/MOVIE/M_06152020142822_0000000000083703_1_001-1.MP4,304,5
101.26842,-13.180037,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145075/M_29122020071242_0000000000145075_1_001-1.MP4,7920,5
85.44284,4.120141,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118127/01112019131921/MOVIE/M_01112019131921_0000000011812719_1_001-1.MP4,2055,5
57.937134,-16.742325,KARI_SANDBOX/2019-07-31-v/010000002D07BEFBFD5D3AA9309457C33A5CBEF6F273CA6A79AAFD02_1.wmv,20534,5
93.64156,-24.016644,KARI_SANDBOX/2019-09-15-v-inflammed/010000007372B863B4855BD10EE519B2CCBC893CC355CDF9AF33D18A_1.wmv,31687,5
92.21015,-5.6167073,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000140138/21122019183115/MOVIE/M_21122019183115_0000000000140138_1_001-1.MP4,501,5
105.44753,-13.134426,KARI_SANDBOX/2019-07-31-v/01000000DA9A64B846012AEE876D679F557D0D90241AAA126DD416F2_1.wmv,32279,5
87.49881,-28.628975,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000134500/09122019134249/MOVIE/M_09122019134249_0000000000134500_1_001-1.MP4,7232,5
83.85754,0.07035177,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129281/M_25112020135833_0000000000129281_1_001-1.MP4,9668,5
89.50117,-37.20799,KARI_SANDBOX/2019-09-15-v-inflammed/010000007372B863B4855BD10EE519B2CCBC893CC355CDF9AF33D18A_1.wmv,41638,5
91.25898,-10.250913,KARI_SANDBOX/2021-01-12-v/01000000F98C5C53BDF3CA702A20BA4473563D928AD0E50107840379_1.wmv,70,5
94.62393,-35.164978,KARI_SANDBOX/2019-07-31-v/01000000E3699AC244241291A41DABB565B4328DB460C5BDC245E98E_1.wmv,27909,5
79.065025,-7.693361,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122909/M_09162020192055_0000000000122909_1_001-1.MP4,1989,5
87.96845,-32.611866,KARI_SANDBOX/2020-07-26-v/01000000900F476831C2B65140555B958F02A4934F3DDD43A172A3F0_1.wmv,2922,5
86.3956,-22.876656,ERSA_SANDBOX/2019-11-13-v/115673/26102019124038/MOVIE/M_26102019124038_0000000000115673_1_001-1.MP4,6969,5
99.23179,-33.895206,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000139847/10262019125742/MOVIE/M_10262019125742_0000000000139847_1_001-1.MP4,5278,5
102.700264,-11.068362,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122909/M_09162020192055_0000000000122909_1_001-1.MP4,1509,5
81.38745,-12.553778,KARI_SANDBOX/2019-09-15-v-inflammed/01000000C6BC9A3E81789607AE7072F6D0137F9578A7E8ED358A96DF_1.wmv,6729,5
88.777214,-12.611234,KARI_SANDBOX/2019-06-20-v/01000000476C292DEFE977ACA98FC2983FFAD2B3803A0A7D9652E7A5_1.wmv,3519,5
52.60238,-32.149326,KARI_SANDBOX/2019-07-31-v/01000000E3699AC244241291A41DABB565B4328DB460C5BDC245E98E_1.wmv,10971,5
94.95668,-29.39,ERSA_SANDBOX/2020-08-01-colonoscopy-v/with_findings/0000000000080964/06082020142840/MOVIE/M_06082020142840_0000000000080964_1_001-1.MP4,4213,5
86.4182,-12.900953,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121953/M_09142020192843_0000000000121953_1_001-1.MP4,10857,5
105.703316,-20.22052,KARI_SANDBOX/2019-09-15-v/01000000A59CC0410B4067D99F3779E12D4F69543E1F005A07C35C0E_1.wmv,9379,5
104.04432,-9.91436,KARI_SANDBOX/2019-12-22-v/01000000E0D042DA91EE065BFE5F2AEEB5DD5DC3E759B5F8C2574249_1.wmv,2972,5
91.47825,-41.246563,ERSA_SANDBOX/2020-08-01-colonoscopy-v/no_findings/0000000000083703/06152020142822/MOVIE/M_06152020142822_0000000000083703_1_001-1.MP4,7231,5
89.47639,-5.202729,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/132784/M_02122020140146_0000000013278420_1_001-1.MP4,3124,5
102.806725,-14.45513,ERSA_SANDBOX/2020-09-01-colonoscopy-v/with_findings/0000000000104471/29092020173502/MOVIE/M_29092020173502_0000000000104471_1_001-1.MP4,1420,5
55.191547,-14.369922,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/146017/M_31122020102114_0000000000146017_1_001-1.MP4,9823,5
96.91759,-21.034012,YMIR_SANDBOX/2019-08-07/529/1865/7cc1a4fd-f05d-48ce-b960-41717df0bead.mp4,26298,5
87.04756,-40.704014,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000124564/09212019133740/MOVIE/M_09212019133740_0000000000124564_1_001-1.MP4,21775,5
98.932945,-11.858364,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145922/M_12052020103611_0000000000145922_1_001-1.MP4,7678,5
96.06792,-16.139383,KARI_SANDBOX/2019-09-15-v/0100000045AE8A1C811C0933890358272326A2D857FCFA5E3B72DC0D_1.wmv,12658,5
70.40476,-8.219457,KARI_SANDBOX/2019-07-31-v/01000000CEA1B449D494E628866E9D7F0DA78503B0C1D63FD5F65C29_1.wmv,20654,5
52.82084,-13.898206,KARI_SANDBOX/2020-06-15-v/01000000BE5F25096D08B86D382350EBF272D9254096C98014D4DC38_1.wmv,4780,5
85.31081,-13.073875,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130690/M_10022020221515_0000000000130690_1_001-1.MP4,2533,5
40.3248,-25.246693,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000113848/08262020192546/MOVIE/M_08262020192546_0000000000113848_1_001-1.MP4,12620,5
46.83874,-17.628338,YMIR_SANDBOX/2019-11-19-GI S102/17817/134005/c15c923a-c88b-4cd3-9217-4168b5580490.mp4,160287,5
93.84441,-32.229527,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000121750/09152019112827/MOVIE/M_09152019112827_0000000000121750_1_001-1.MP4,13500,5
96.032486,-22.034761,KARI_SANDBOX/2019-07-31-v/01000000CEA1B449D494E628866E9D7F0DA78503B0C1D63FD5F65C29_1.wmv,10130,5
90.15895,0.070517585,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138059/M_13122020083826_0000000000138059_1_001-1.MP4,10248,5
80.96976,-55.357224,KARI_SANDBOX/2019-07-31-v/01000000458F396B485DCF8F787CC3C2641485C625E07ABD00B36892_6.wmv,28704,5
95.145004,-29.903984,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138970/M_15122020054248_0000000000138970_1_001-1.MP4,557,5
96.505646,-33.963264,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000123513/14112019123839/MOVIE/M_14112019123839_0000000000123513_1_001-1.MP4,98,5
71.18924,-29.948177,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117525/09052019112000/MOVIE/M_09052019112000_0000000000117525_1_001-1.MP4,2219,5
104.210144,-15.843919,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120756/M_09112020154041_0000000000120756_1_001-1.MP4,5666,5
103.17934,-16.204105,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124204/M_14112020144039_0000000000124204_1_001-1.MP4,1289,5
54.87776,-19.80257,KARI_SANDBOX/2019-06-20-v/010000008E4D561FF64ECA5F53E4BEE0B5A29B3CB0C7F004FD140C24_1.wmv,18081,5
78.99243,-10.315279,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141524/M_19122020151127_0000000000141524_1_001-1.MP4,680,5
50.207973,-31.78273,ERSA_SANDBOX/2019-11-13-v/112272/18102019165508/MOVIE/M_18102019165508_0000000000112272_1_001-1.MP4,976,5
98.66972,-9.080828,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000123244/13112019174533/MOVIE/M_13112019174533_0000000000123244_1_001-1.MP4,21669,5
56.79924,-12.90677,KARI_SANDBOX/2019-07-31-v/01000000F2C05CDD69A6A17AC43DAF0532230876CF6E0F4FA3F5189E_3.wmv,8504,5
88.11896,-39.290806,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000123244/13112019174533/MOVIE/M_13112019174533_0000000000123244_1_001-1.MP4,16430,5
90.24217,-33.817413,KARI_SANDBOX/2019-06-20-v/010000005975C286521737270B0615BEC9C839CABDFD31B30B808FF7_2.wmv,843,5
84.04651,-8.538933,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122008/M_10142020190347_0000000000122008_1_001-1.MP4,353,5
87.233826,-20.31286,KARI_SANDBOX/2019-07-31-v/01000000C74E79E35F9EE74E9C266EAEF7BFDA256729AD2A364059BD_1.wmv,4997,5
67.36245,-34.929317,KARI_SANDBOX/2019-06-20-v/0100000086FB8D43A81EAEE6A481E8C821C2FBE3BB55B6242915260E_1.wmv,30411,5
90.355316,-2.680846,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/118720/M_09072020134338_0000000000118720_1_001-1.MP4,7290,5
95.53264,-11.81573,KARI_SANDBOX/2019-07-31-v/01000000E7D2D0889E5C324212F76BA8693D3704EBEB9ABE7DDA1ACD_1.wmv,3145,5
45.26378,-12.761415,KARI_SANDBOX/2019-06-20-v/01000000BE20A4887231B0B95F18BBAE39B8C6AF02C453B3E1474515_1.wmv,23297,5
79.433655,-26.443048,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126788/M_10252020094124_0000000001_26788_1_001-1.MP4,24676,5
69.46218,-13.198874,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/137478/M_12122020054205_0000000000137478_1_001-1.MP4,1769,5
99.585045,-10.795951,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139598/M_11202020112518_0000000000139598_1_001-1.MP4,9565,5
75.69424,-8.181867,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117858/31102019195513/MOVIE/M_31102019195513_0000000000117858_1_001-1.MP4,6239,5
39.001938,-13.973742,KARI_SANDBOX/2019-09-15-v/01000000C3C3702F70684229C25B56A603A4F8AE0A420FD048F951D5_1.wmv,550,5
63.887012,-25.475039,KARI_SANDBOX/2019-07-31-v/01000000DA9A64B846012AEE876D679F557D0D90241AAA126DD416F2_1.wmv,35184,5
53.01497,-25.502647,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140208/M_17122020082422_0000000000140208_1_001-1.MP4,6058,5
55.66788,-12.58811,KARI_SANDBOX/2019-06-20-v/010000008E4D561FF64ECA5F53E4BEE0B5A29B3CB0C7F004FD140C24_1.wmv,3878,5
83.593575,-58.916225,KARI_SANDBOX/2019-05-27/01000000E3DAE08A30128DB72617DDCFFB6F476B255E76BD982248A1_1.wmv,12819,5
104.69509,-20.073656,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001579/11102019151133/MOVIE/M_11102019151133_0000000000001579_1_001-1.MP4,3187,5
53.574383,-26.712921,KARI_SANDBOX/2019-07-31-v/01000000DF2E3BCAEC45CE58648B319A910FF80694DB8B7F87C07C63_2.wmv,28792,5
90.867775,-0.83333325,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000130895/30112019141544/MOVIE/M_30112019141544_0000000000130895_1_001-1.MP4,15676,5
83.185,4.5482903,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120788/M_06112020163003_0000000000120788_1_001-1.MP4,9150,5
88.88908,-8.875508,KARI_SANDBOX/2019-06-20-v/01000000C41DC0B5F0309890C5A712E1103F7B4D27D6C7DA1D41537F_1.wmv,7596,5
45.411064,-33.91281,KARI_SANDBOX/2019-07-31-v/01000000668D2752756375974B5995ECE48CF5D236B6C3015DB5C02F_1.wmv,3895,5
50.13795,-31.46594,KARI_SANDBOX/2019-06-20-v/010000003BE091B32288E9A2EA54CFAD9213A31489B9DFF166959DBE_1.wmv,28353,5
84.25035,-1.0959536,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129065/M_10302020112633_0000000000129065_1_001-1.MP4,2896,5
101.534966,-13.478992,ERSA_SANDBOX/2019-11-13-v/115273/08302019165708/MOVIE/M_08302019165708_0000000000115273_1_001-1.MP4,11116,5
47.092293,-11.35472,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122116/M_10112020125606_0000000000122116_1_001-1.MP4,9560,5

==> figures/embedding/data/manifold-resnetrs-50777894-kmeans-10c_5-6.csv <==
x,y,resource_id,indices,km_label
-57.11322,10.455548,KARI_SANDBOX/2019-07-31-v/0100000061E75F35988B83B3CB44BF150354A31D7C1E34D82AA37DB3_1.wmv,7724,6

==> figures/embedding/data/manifold-resnetrs-50777894-kmeans-10c_5-7.csv <==
x,y,resource_id,indices,km_label
-4.260342,16.642076,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115643/26102020125256/MOVIE/M_26102020125256_0000000000115643_1_001-1.MP4,15765,7
-27.477049,20.842043,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130690/M_10022020221515_0000000000130690_1_001-1.MP4,3917,7
-7.7610607,35.861866,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127660/M_22112020120524_0000000000127660_1_001-1.MP4,17905,7
-17.597582,26.900919,ERSA_SANDBOX/2019-11-13-v/94994/06092019104940/MOVIE/M_06092019104940_0000000000094994_1_001-1.MP4,12232,7
-2.1571307,11.8852625,KARI_SANDBOX/2019-06-20-v/01000000EA3F3A3EE0339BD70F15536387D8D46F2A60E0537EC108C5_2.wmv,21410,7
-30.908703,8.30391,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000123371/14112019100534/MOVIE/M_14112019100534_0000000000123371_1_001-1.MP4,7976,7
-23.4922,10.971805,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139858/M_11202020174522_0000000000139858_1_001-1.MP4,9624,7
-18.251064,33.833908,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126074/M_10232020162953_0000000000126074_1_001-1.MP4,11023,7
-17.12363,11.171593,YMIR_SANDBOX/2020-01-08-GI S102/18875/156277/5920dd2f-b9b6-49cf-99c7-edfdfd9eba1d.mp4,38300,7
-0.77961075,-5.4756837,ERSA_SANDBOX/2019-12-12-v/missing_metadata/113049/09252019074529/MOVIE/M_09252019074529_0000000000113049_1_001-1.MP4,11440,7
-27.927015,1.5189259,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130184/M_10022020143548_0000000000130184_1_001-1.MP4,2660,7
3.4043643,38.04073,YMIR_SANDBOX/2019-11-19-GI S102/17866/134293/edf8cefb-c0da-4ae7-9c4d-ffb783179b71.mp4,35175,7
8.098055,9.430031,ERSA_SANDBOX/2019-11-13-v/115891/27102019135651/MOVIE/M_27102019135651_0000000011589119_1_001-1.MP4,8825,7
-2.8562791,21.219627,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119441/M_03112020191256_0000000000119441_1_001-1.MP4,14188,7
9.112517,-19.024904,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000123621/14112019192458/MOVIE/M_14112019192458_0000000000123621_1_001-1.MP4,12509,7
1.8172884,10.25668,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124178/M_14112020140427_0000000000124178_1_001-1.MP4,8577,7
-2.3828783,11.8727665,KARI_SANDBOX/2019-06-20-v/01000000476C292DEFE977ACA98FC2983FFAD2B3803A0A7D9652E7A5_1.wmv,3699,7
-2.4795003,24.159943,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140147/M_11212020101136_0000000000140147_1_001-1.MP4,2489,7
-20.93351,8.533513,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127878/M_23112020120852_0000000000127878_1_001-1.MP4,7297,7
-17.780804,-3.5310965,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140736/M_11222020112629_0000000000140736_1_001-1.MP4,4647,7
9.306221,1.675742,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000011803220/30102020215158/MOVIE/M_30102020215158_0000000011803220_1_001-1.MP4,15740,7
-36.661762,23.999912,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126994/M_10252020125029_0000000000126994_1_001-1.MP4,7908,7
-26.816399,7.3043723,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114847/23102020181051/MOVIE/M_23102020181051_0000000000114847_1_001-1.MP4,13272,7
-4.670471,-2.3541381,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143568/M_24122020071048_0000000000143568_1_001-1.MP4,14142,7
-23.959728,21.193155,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/128573/M_24112020091427_0000000000128573_1_001-1.MP4,7235,7
-3.859511,17.412796,KARI_SANDBOX/2019-09-15-v/01000000A4C32C767651D86FD0E470829A509BB68D58320031A525B9_1.wmv,17139,7
-4.2268367,34.23858,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127568/M_21112020195705_0000000000127568_1_001-1.MP4,6190,7
-17.161913,18.635359,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119556/M_03112020215748_0000000000119556_1_001-1.MP4,10513,7
11.027508,6.4529057,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120896/M_06112020211852_0000000012089620_1_001-1.MP4,7415,7
24.824478,0.27783704,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129306/M_09302020201653_0000000000129306_1_001-1.MP4,9277,7
21.905622,9.580468,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124078/M_14112020114835_0000000000124078_1_001-1.MP4,2731,7
-35.29882,6.971461,KARI_SANDBOX/2019-07-31-v/01000000F638FAEA9F1A58CEB916922C0C8AF80816BA189D9AD15D85_1.wmv,5962,7
-4.1872554,-0.48620927,ERSA_SANDBOX/2019-11-13-v/87464/19082019090914/MOVIE/M_19082019090914_0000000000087464_1_001-1.MP4,28436,7
-23.078259,13.364526,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/118391/M_09062020120935_0000000000118391_1_001-1.MP4,3564,7
-32.401554,20.815996,KARI_SANDBOX/2019-12-22-v/01000000F39607F70A0B7172692A2A60F681D29AAE3D140D1D81782F_1.wmv,20242,7
8.037753,21.423693,YMIR_SANDBOX/2019-05-26/147/1403/6ef33e24-315b-4be0-b8a1-95cf092ca75e.mp4,22380,7
-3.5856442,-3.9729545,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143568/M_24122020071048_0000000000143568_1_001-1.MP4,4631,7
-28.958698,37.452835,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118492/09072019112756/MOVIE/M_09072019112756_0000000000118492_1_001-1.MP4,8655,7
13.538946,-11.238502,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000126238/09252019203803/MOVIE/M_09252019203803_0000000000126238_1_001-1.MP4,12639,7
5.280095,-6.8470364,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140611/M_18122020065114_0000000000140611_1_001-1.MP4,12349,7
-26.246145,-2.6828072,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000116302/09012020145130/MOVIE/M_09012020145130_0000000000116302_1_001-1.MP4,12739,7
-25.820341,24.04403,KARI_SANDBOX/2019-09-15-v/0100000021306AF5E1D938049793C69E118A8A49C2AA92CBA522D68A_1.wmv,11839,7
32.67435,65.25586,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/118720/M_09072020134338_0000000000118720_1_001-1.MP4,30976,7
8.225845,29.816875,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119843/M_04112020164829_0000000000119843_1_001-1.MP4,2907,7
-16.155111,16.952848,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141309/M_11232020105959_0000000000141309_1_001-1.MP4,36188,7
-22.687002,11.820819,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001579/11102019151133/MOVIE/M_11102019151133_0000000000001579_1_001-1.MP4,3176,7
7.1337295,-2.0295084,KARI_SANDBOX/2020-01-26-v/01000000DCAB1CEDFBF42C99C7BA1384702B5B354C75DC622449176C_1.wmv,19169,7
8.245047,-5.8243704,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122909/M_09162020192055_0000000000122909_1_001-1.MP4,16373,7
3.4072783,20.284496,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118320/31102020191818/MOVIE/M_31102020191818_0000000000118320_1_001-1.MP4,12934,7
-2.8273413,39.2602,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124028/M_10182020193315_0000000000124028_1_001-1.MP4,4841,7
-23.693983,-5.835917,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/137478/M_12122020054205_0000000000137478_1_001-1.MP4,17438,7
19.241634,-6.401276,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/1470405/M_11212020162234_0000000001470405_1_001-1.MP4,14515,7
-20.058123,25.253954,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/128947/M_25112020075312_0000000012894720_1_001-1.MP4,4542,7
-47.999428,46.83288,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124918/M_16112020161043_0000000012491820_1_001-1.MP4,14655,7
56.633102,39.982178,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000130540/10042019191702/MOVIE/M_10042019191702_0000000000130540_1_001-1.MP4,591,7
0.05016105,22.579956,ERSA_SANDBOX/2019-11-13-v/101013/21092019155916/MOVIE/M_21092019155916_0000000000101013_1_001-1.MP4,10930,7
-33.165947,12.899471,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001183/04012020122926/MOVIE/M_04012020122926_0000000000001183_1_001-1.MP4,8046,7
-1.4863101,2.910231,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119919/M_04112020212058_0000000011991920_1_001-1.MP4,6180,7
8.652553,-2.0126672,KARI_SANDBOX/2020-01-26-v/01000000DCAB1CEDFBF42C99C7BA1384702B5B354C75DC622449176C_1.wmv,11570,7
9.591512,-18.055868,KARI_SANDBOX/2019-09-15-v/0100000001972C37550F75A78A8D0EABFFA91852239B21EDC86081D5_4.wmv,27878,7
-25.125475,-2.6753721,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140848/M_18122020095401_0000000000140848_1_001-1.MP4,9526,7
-18.91412,17.164068,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114696/09272020112413/MOVIE/M_09272020112413_0000000000114696_1_001-1.MP4,14841,7
-20.203295,13.379141,ERSA_SANDBOX/2019-11-13-v/101545/23092019123634/MOVIE/M_23092019123634_0000000000101545_1_001-1.MP4,2615,7
-30.459425,22.69474,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121384/M_09122020211804_0000000000121384_1_001-1.MP4,1346,7
-18.807346,32.338223,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000112245/08222020222141/MOVIE/M_08222020222141_0000000000112245_1_001-1.MP4,14865,7
-17.640686,25.728315,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118355/01112019193301/MOVIE/M_01112019193301_0000000000118355_1_001-1.MP4,21380,7
-12.311066,18.302372,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117090/30102019132543/MOVIE/M_30102019132543_0000000000117090_1_001-1.MP4,11635,7
-22.931557,13.776524,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140736/M_11222020112629_0000000000140736_1_001-1.MP4,5929,7
-26.462788,16.684725,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126949/M_10252020113847_0000000000126949_1_001-1.MP4,13519,7
-1.4372562,22.625816,KARI_SANDBOX/2019-09-15-v-inflammed/010000008BFAC97832A8BE4BC41D7D682A7B8ECBE35190C2582682FE_1.wmv,5188,7
-32.19082,8.058058,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139317/M_15122020125020_0000000000139317_1_001-1.MP4,9325,7
14.38277,14.033889,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000125096/09232019104619/MOVIE/M_09232019104619_0000000000125096_1_001-1.MP4,9130,7
-30.920444,3.485743,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120572/M_09112020125724_0000000000120572_1_001-1.MP4,6726,7
31.64342,72.1581,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126595/M_19112020221831_0000000000126595_1_001-1.MP4,18305,7
-9.903935,21.49806,ERSA_SANDBOX/2019-11-13-v/115877/27102019113802/MOVIE/M_27102019113802_0000000011587719_1_001-1.MP4,13518,7
-4.6666055,-2.2129862,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130563/M_10022020202321_0000000000130563_1_001-1.MP4,4560,7
-33.719063,12.565523,KARI_SANDBOX/2019-06-20-v/0100000086FB8D43A81EAEE6A481E8C821C2FBE3BB55B6242915260E_1.wmv,5939,7
-20.248495,22.504717,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139189/M_11192020115648_0000000000139189_1_001-1.MP4,2557,7
-28.221767,9.813738,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114954/08292020104242/MOVIE/M_08292020104242_0000000000114954_1_001-1.MP4,8771,7
5.5044327,10.311512,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/131879/M_11042020192122_0000000000131879_1_001-1.MP4,8827,7
-18.323088,-3.3371058,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139880/M_16122020150946_0000000000139880_1_001-1.MP4,3646,7
24.997295,-2.3449175,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115800/08312020151540/MOVIE/M_08312020151540_0000000000115800_1_001-1.MP4,11385,7
-6.85258,28.15305,ERSA_SANDBOX/2020-09-01-colonoscopy-v/with_findings/0000000000103164/08302020183326/MOVIE/M_08302020183326_0000000000103164_1_001-1.MP4,10622,7
-14.2157755,20.678093,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120870/M_10112020170450_0000000000120870_1_001-1.MP4,7641,7
-30.257673,9.58541,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142272/M_21122020134655_0000000000142272_1_001-1.MP4,13651,7
12.243413,12.48647,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115658/08312020123244/MOVIE/M_08312020123244_0000000000115658_1_001-1.MP4,15801,7
-0.33840528,37.11431,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138988/M_11192020092749_0000000000138988_1_001-1.MP4,3675,7
-15.522162,35.539364,ERSA_SANDBOX/2019-12-12-v/missing_metadata/102486/09252019092001/MOVIE/M_09252019092001_0000000000102486_1_001-1.MP4,5168,7
-30.016111,18.74347,KARI_SANDBOX/2019-07-31-v/010000008FA3CD893CD96AE32FA094B61F5792CCA50EDA4EA9B85E02_1.wmv,1035,7
-12.888932,7.9559746,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000002377/07012020114518/MOVIE/M_07012020114518_0000000000002377_1_001-1.MP4,6627,7
20.571598,6.687838,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129332/M_09302020214139_0000000000129332_1_001-1.MP4,19006,7
6.4465847,12.727119,KARI_SANDBOX/2019-06-20-v/010000000850ED04BCE828795F1BA8CA0FA8A34BB8DB03A59946F9C4_1.wmv,9188,7
-11.398312,10.27173,KARI_SANDBOX/2020-06-15-v/01000000AA40A8734343A61BD64D25E18F4A06D90197D29E6F4EA0A0_1.wmv,9330,7
-0.56049496,26.231472,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/131803/M_11042020164749_0000000000131803_1_001-1.MP4,12703,7
-23.822935,6.812572,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143646/M_24122020084506_0000000000143646_1_001-1.MP4,9066,7
-34.519844,4.174777,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141062/M_10232020215651_0000000000141062_1_001-1.MP4,12260,7
-6.6961083,18.374474,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139858/M_11202020174522_0000000000139858_1_001-1.MP4,4444,7
11.511166,10.371138,ERSA_SANDBOX/2019-11-13-v/101062/21092019185527/MOVIE/M_21092019185527_0000000000101062_1_001-1.MP4,40951,7
-35.01274,22.289936,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140424/M_17122020145656_0000000000140424_1_001-1.MP4,8227,7
47.235275,29.758204,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118295/01112019190159/MOVIE/M_01112019190159_0000000000118295_1_001-1.MP4,14422,7
0.96075654,30.922993,KARI_SANDBOX/2019-06-20-v/01000000BE83D8C60EB63C27E5B5A46D2224254F0BE5378DBED5859E_2.wmv,21802,7
-17.716253,13.466341,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130247/10042019114616/MOVIE/M_10042019114616_0000000000130247_1_001-1.MP4,6983,7
-35.030243,8.108709,KARI_SANDBOX/2019-07-31-v/01000000D950A3A184798C9B334EBACBD87C7A654618446566E26664_1.wmv,424,7
-24.65552,14.092944,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124078/M_14112020114835_0000000000124078_1_001-1.MP4,7672,7
6.747718,25.106043,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000124510/09212019123616/MOVIE/M_09212019123616_0000000000124510_1_001-1.MP4,9417,7
-23.554573,9.313314,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118127/01112019131921/MOVIE/M_01112019131921_0000000011812719_1_001-1.MP4,7918,7
-9.530596,25.162556,KARI_SANDBOX/2019-07-31-v/01000000ACD21CEC8AFFF459BCFEF6AF381BD20EEF644C9E89855329_4.wmv,2318,7
11.91527,5.458814,ERSA_SANDBOX/2020-09-01-colonoscopy-v/with_findings/0000000000101710/22092020173358/MOVIE/M_22092020173358_0000000000101710_1_001-1.MP4,20134,7
-20.3579,22.41877,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143215/M_23122020092830_0000000000143215_1_001-1.MP4,21519,7
13.056768,-16.113304,KARI_SANDBOX/2019-09-15-v/0100000025E33B7BEFDC50AD80C70998F423E83B34CF6E4F1B08B162_1.wmv,6581,7
-35.33695,6.975867,KARI_SANDBOX/2019-07-31-v/01000000F638FAEA9F1A58CEB916922C0C8AF80816BA189D9AD15D85_1.wmv,6006,7
6.5209723,-6.354064,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142746/M_11262020122641_0000000000142746_1_001-1.MP4,14237,7
14.481183,11.143116,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141847/M_11252020085751_0000000000141847_1_001-1.MP4,18479,7
23.97077,2.7816005,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139389/M_11192020181456_0000000000139389_1_001-1.MP4,16407,7
-18.588886,33.49194,ERSA_SANDBOX/2019-11-13-v/96419/10092019102459/MOVIE/M_10092019102459_0000000000096419_1_001-1.MP4,7802,7
-6.637749,28.120848,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115207/24102020192937/MOVIE/M_24102020192937_0000000000115207_1_001-1.MP4,3517,7
28.053108,4.8209186,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140047/M_17122020060943_0000000000140047_1_001-1.MP4,14516,7
-60.048355,46.75849,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139389/M_11192020181456_0000000000139389_1_001-1.MP4,6952,7
20.05188,20.796251,ERSA_SANDBOX/2020-09-01-colonoscopy-v/with_findings/0000000000103164/08302020183326/MOVIE/M_08302020183326_0000000000103164_1_001-1.MP4,10258,7
-21.784729,-2.4698553,KARI_SANDBOX/2020-07-26-v/01000000840F2A48C963BDC3FA2042E5EFA7FCE8BB1C69576B134782_1.wmv,24761,7
21.93073,0.5877835,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120438/M_10102020191302_0000000000120438_1_001-1.MP4,1574,7
8.529716,21.59158,KARI_SANDBOX/2019-07-31-v/01000000C59AD0E9F75770603AD97768ED46A873E4E4AEB80C1E8FD7_1.wmv,9650,7
-18.744486,-5.7365437,KARI_SANDBOX/2019-09-15-v-inflammed/010000001F56A516CE66C7D1A87FF8EAC3F9F70D95D32B37712D2E12_1.wmv,15660,7
-30.285425,14.349141,KARI_SANDBOX/2019-07-31-v/01000000404B7B2C6C0E96EFDB6BB52D8A12EDAEB9732926D6F07C58_1.wmv,18889,7
25.972252,1.8069824,ERSA_SANDBOX/2019-11-13-v/92425/30082019191538/MOVIE/M_30082019191538_0000000000092425_1_001-1.MP4,7183,7
36.995193,-11.501702,KARI_SANDBOX/2019-05-27/010000002CF04AF1E1F0967C6BB4BF7D5418B5184D2FF13520746247_1.wmv,10996,7
2.407324,6.3315377,KARI_SANDBOX/2019-06-20-v/01000000C3095856B624C359D25EA073F0A09FCBC4A4F41497C36818_3.wmv,12675,7
29.220865,19.869284,KARI_SANDBOX/2019-09-15-v/01000000135BC07FF520565EC11256F3DB6864449F1EB71B187BC4B7_1.wmv,19715,7
-24.324799,-4.255524,KARI_SANDBOX/2019-12-22-v/01000000CAC460182BE5BA4B4849C664A578526182F48B593F5B1D00_1.wmv,21205,7
-6.100296,25.530281,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126949/M_10252020113847_0000000000126949_1_001-1.MP4,21835,7
-23.99675,16.150034,YMIR_SANDBOX/2019-11-19/160/1420/72ecf152-89c0-4ec2-9654-6f5ff56b9f47.MP4,19764,7
12.698197,9.421202,KARI_SANDBOX/2019-05-27/01000000DA7777520030053869F404AB268C81DC19960BDFC77FFE6D_1.wmv,36394,7
-12.459126,19.23573,KARI_SANDBOX/2019-09-15-v-inflammed/010000007ED6C77417C12B43F4BE124B399ABABB691D726B55EBBEFF_2.wmv,15266,7
25.605236,2.9629138,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123137/M_09172020121104_0000000000123137_1_001-1.MP4,6059,7
25.989216,7.7887964,ERSA_SANDBOX/2019-11-13-v/110154/14102019102826/MOVIE/M_14102019102826_0000000000110154_1_001-1.MP4,802,7
20.585966,4.586214,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127979/M_09282020133531_0000000000127979_1_001-1.MP4,1391,7
-4.2274923,25.45376,ERSA_SANDBOX/2019-11-13-v/93086/02092019113114/MOVIE/M_02092019113114_0000000000093086_1_001-1.MP4,20752,7
9.042226,7.427623,ERSA_SANDBOX/2019-12-12-v/missing_metadata/116938/30102019105344/MOVIE/M_30102019105344_0000000000116938_1_001-1.MP4,8564,7
-24.863861,1.8178561,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000116407/10012020162535/MOVIE/M_10012020162535_0000000000116407_1_001-1.MP4,11578,7
5.7461815,9.368742,ERSA_SANDBOX/2020-08-01-colonoscopy-v/no_findings/0000000000088804/06262020181555/MOVIE/M_06262020181555_0000000000088804_1_001-1.MP4,14237,7
-25.605602,20.996258,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119843/M_04112020164829_0000000000119843_1_001-1.MP4,3924,7
2.7704556,8.649394,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121384/M_09122020211804_0000000000121384_1_001-1.MP4,6757,7
9.510719,17.92128,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145042/M_12032020100825_0000000000145042_1_001-1.MP4,8254,7
-29.870674,1.7747562,YMIR_SANDBOX/2019-09-29/758/2262/f261ed03-fa01-4535-b268-877309c06c07.mp4,8930,7
-20.06875,16.90428,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138988/M_11192020092749_0000000000138988_1_001-1.MP4,3210,7
0.18403767,11.129197,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/144441/M_12022020084209_0000000000144441_1_001-1.MP4,12162,7
-11.224376,20.020746,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121986/M_10142020174712_0000000000121986_1_001-1.MP4,816,7
-18.672533,-3.5259027,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118225/10052020120312/MOVIE/M_10052020120312_0000000000118225_1_001-1.MP4,5152,7
48.863205,30.526876,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000003005/08012020194339/MOVIE/M_08012020194339_0000000000003005_1_001-1.MP4,2673,7
-18.792337,26.682999,KARI_SANDBOX/2019-09-15-v/0100000026294D53B5E7D240BB5C10C0032C10B72959EE067A01FCD5_1.wmv,4536,7
21.678125,72.14341,KARI_SANDBOX/2019-07-31-v/01000000DA9A64B846012AEE876D679F557D0D90241AAA126DD416F2_1.wmv,21179,7
-11.68431,34.53611,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139633/M_16122020090744_0000000000139633_1_001-1.MP4,12610,7
10.947421,3.9488876,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118013/09042020201804/MOVIE/M_09042020201804_0000000000118013_1_001-1.MP4,1475,7
1.3255389,20.930061,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121321/M_07112020162101_0000000000121321_1_001-1.MP4,5663,7
-33.28865,37.13625,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115224/08292020193614/MOVIE/M_08292020193614_0000000000115224_1_001-1.MP4,7627,7
14.769875,-0.63017535,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000127812/23112019204438/MOVIE/M_23112019204438_0000000000127812_1_001-1.MP4,17649,7
50.584084,35.130898,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141309/M_11232020105959_0000000000141309_1_001-1.MP4,6330,7
-17.928059,-4.0439706,KARI_SANDBOX/2020-07-26-v/0100000016294CD28B3503A373FAC58C9A8DBE2881956B75E7483014_2.wmv,3239,7
-23.523453,16.429647,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140147/M_11212020101136_0000000000140147_1_001-1.MP4,2448,7
22.801779,2.2861447,KARI_SANDBOX/2019-06-20-v/010000002EBFC5541AAE3CAF1F09DCF4DEE47DF1CFEC491AD3A07DD3_1.wmv,18114,7
6.8322916,6.3351383,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125105/M_09212020215821_0000000000125105_1_001-1.MP4,3794,7
6.091712,8.793007,KARI_SANDBOX/2019-07-31-v/0100000048C4EBDB5918C68AD59752641FDC29812BB80DE15353A6C5_1.wmv,9466,7
22.808922,-3.6856012,KARI_SANDBOX/2019-12-22-v/01000000B514BBEAF4D89B700B0031EACCEAFDF6A9FB29A45DF175E4_1.wmv,25162,7
3.4200597,25.358078,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118320/31102020191818/MOVIE/M_31102020191818_0000000000118320_1_001-1.MP4,4441,7
-0.42626208,29.131376,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118127/01112019131921/MOVIE/M_01112019131921_0000000011812719_1_001-1.MP4,13433,7
25.090117,-0.961503,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138049/M_11172020111138_0000000000138049_1_001-1.MP4,9909,7
24.244087,-3.5087657,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117858/31102019195513/MOVIE/M_31102019195513_0000000000117858_1_001-1.MP4,24535,7
-30.877535,24.319212,KARI_SANDBOX/2019-09-15-v/010000002B4900976F69FBED625EE44BC5C2013F4E71BF5FC01096BC_3.wmv,9128,7
-12.946685,12.166911,KARI_SANDBOX/2019-07-31-v/010000003D19D6FD31091F61462EEAE158599CD8A5BDC8E72ECC78D5_1.wmv,12080,7
25.638552,-1.8036357,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/118635/M_02112020122107_0000000000118635_1_001-1.MP4,17463,7
19.787628,-0.61544365,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141071/M_18122020160751_0000000000141071_1_001-1.MP4,5551,7
-19.941454,2.6331701,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119919/M_04112020212058_0000000011991920_1_001-1.MP4,9302,7
-30.601696,26.550478,KARI_SANDBOX/2019-12-22-v/01000000C23979288CED5FD61EECB5CEC37B04E7622ABD0CD5B304F7_2.wmv,17855,7
4.991959,-8.305422,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/137478/M_12122020054205_0000000000137478_1_001-1.MP4,8684,7
26.315664,-4.301142,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120154/M_05112020144844_0000000000120154_1_001-1.MP4,6380,7
-9.985363,41.080364,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123441/M_12112020195445_0000000000123441_1_001-1.MP4,11727,7
-13.733018,17.06308,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143561/M_24122020065057_0000000000143561_1_001-1.MP4,13206,7
-36.19123,10.444137,KARI_SANDBOX/2019-06-20-v/0100000068C14FD9CE7FA1E6B91372EA3E6FBCA32229E8F557C42457_2.wmv,5249,7
-16.92785,16.529396,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140598/M_11222020085017_0000000000140598_1_001-1.MP4,9484,7
-10.784849,38.73946,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121192/M_09122020134701_0000000000121192_1_001-1.MP4,14351,7
-11.796029,24.368843,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/131827/M_30112020145323_0000000000131827_1_001-1.MP4,4138,7
-22.03319,-9.025513,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119907/M_04112020200903_0000000011990720_1_001-1.MP4,15682,7
10.792747,-3.0480695,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001183/04012020122926/MOVIE/M_04012020122926_0000000000001183_1_001-1.MP4,3121,7
-13.1572895,22.240656,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140139/M_17122020073515_0000000000140139_1_001-1.MP4,23742,7
12.597888,9.487648,ERSA_SANDBOX/2019-11-13-v/101502/23092019102334/MOVIE/M_23092019102334_0000000000101502_1_001-1.MP4,25769,7
-25.769184,7.476987,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115646/26102020122741/MOVIE/M_26102020122741_0000000000115646_1_001-1.MP4,17416,7
0.009777162,3.86137,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140208/M_17122020082422_0000000000140208_1_001-1.MP4,4495,7
-13.371969,23.907526,KARI_SANDBOX/2020-07-26-v/010000001C4AC3D970D71A093636CC659AF8DD2F43C5BA955B23ADC7_1.wmv,9409,7
5.60992,28.117807,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000127352/22112019200949/MOVIE/M_22112019200949_0000000000127352_1_001-1.MP4,2718,7
-2.5165782,12.722655,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000123610/14112019164356/MOVIE/M_14112019164356_0000000000123610_1_001-1.MP4,8393,7
-6.551494,19.44885,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139387/M_15122020153837_0000000000139387_1_001-1.MP4,18179,7
16.777868,7.6103635,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/118409/M_09062020133119_0000000000118409_1_001-1.MP4,1285,7
-0.49191526,5.224343,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120878/M_06112020201923_0000000012087820_1_001-1.MP4,7092,7
-8.732345,1.7781383,YMIR_SANDBOX/2019-11-19-GI S102/17683/133940/2b6e11db-0205-423f-9d83-3007c83e8d25.mp4,57399,7
-32.06596,19.838758,ERSA_SANDBOX/2019-11-13-v/88920/22082019103312/MOVIE/M_22082019103312_0000000000088920_1_001-1.MP4,7944,7
25.344059,-3.2543738,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124197/M_10192020111953_0000000000124197_1_001-1.MP4,3785,7
-3.339768,26.469828,ERSA_SANDBOX/2019-11-13-v/115877/27102019113802/MOVIE/M_27102019113802_0000000011587719_1_001-1.MP4,25152,7
-9.972743,41.107143,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118295/01112019190159/MOVIE/M_01112019190159_0000000000118295_1_001-1.MP4,5806,7
22.383387,1.1397994,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121860/M_09142020153359_0000000000121860_1_001-1.MP4,9560,7
-34.154358,19.340569,KARI_SANDBOX/2019-09-15-v-inflammed/01000000CEFB92AE88AE1B5491F5E4072940BFA089E270621793E5B6_1.wmv,28802,7
33.77232,71.82577,KARI_SANDBOX/2019-09-15-v-inflammed/010000001F56A516CE66C7D1A87FF8EAC3F9F70D95D32B37712D2E12_1.wmv,7849,7
-12.999539,27.323833,KARI_SANDBOX/2019-06-20-v/01000000C26D0A9D0F6D597997EF3C76129F3693ACE33E824F408E82_1.wmv,22734,7
0.42195246,32.14506,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119275/M_09082020134936_0000000000119275_1_001-1.MP4,3395,7
26.729973,1.2401091,ERSA_SANDBOX/2019-11-13-v/101462/23092019094945/MOVIE/M_23092019094945_0000000000101462_1_001-1.MP4,5739,7
-4.516838,21.427588,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000130933/30112019143447/MOVIE/M_30112019143447_0000000000130933_1_001-1.MP4,10054,7
-20.377216,21.294748,KARI_SANDBOX/2019-07-31-v/0100000013DEEA96BB5725093634058C5A96E0E4334D1009F6C5C367_1.wmv,22149,7
-27.633986,20.457642,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143701/M_11282020122734_0000000000143701_1_001-1.MP4,5619,7
45.718834,33.680984,KARI_SANDBOX/2019-09-15-v/010000008C13E2E472AFCE185F7C7838BBFCD90A44BB02B50342DE91_1.wmv,1066,7
-14.398427,20.220148,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/118409/M_09062020133119_0000000000118409_1_001-1.MP4,6724,7
-25.437834,7.002486,KARI_SANDBOX/2019-06-20-v/01000000C28ABDAF88C0CD4D71ABA3DD349F8BACDAA988F3970DB735_2.wmv,13448,7
-8.690476,33.301384,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139858/M_11202020174522_0000000000139858_1_001-1.MP4,17847,7
-26.591684,24.38558,KARI_SANDBOX/2019-12-22-v/01000000F39607F70A0B7172692A2A60F681D29AAE3D140D1D81782F_1.wmv,21579,7
32.046127,-10.361074,KARI_SANDBOX/2019-07-31-v/0100000001D7F7588A7C4CCA92A7655933CDA9EF0267661AB0C15217_1.wmv,2295,7
-6.412728,-13.325814,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140208/M_17122020082422_0000000000140208_1_001-1.MP4,739,7
-1.1328452,37.21671,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124257/M_09192020160556_0000000000124257_1_001-1.MP4,691,7
-8.4909935,15.937891,YMIR_SANDBOX/2019-11-19-GI S102/17866/134293/edf8cefb-c0da-4ae7-9c4d-ffb783179b71.mp4,30742,7
-17.726648,13.425872,ERSA_SANDBOX/2019-11-13-v/94615/05092019123839/MOVIE/M_05092019123839_0000000000094615_1_001-1.MP4,6174,7
-25.2745,-6.096667,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000011803220/30102020215158/MOVIE/M_30102020215158_0000000011803220_1_001-1.MP4,10803,7
49.55687,32.214462,KARI_SANDBOX/2019-05-27/01000000DA7777520030053869F404AB268C81DC19960BDFC77FFE6D_1.wmv,31328,7
32.856865,72.923584,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145922/M_12052020103611_0000000000145922_1_001-1.MP4,5837,7
-10.352007,23.637726,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000131180/01122019112934/MOVIE/M_01122019112934_0000000000131180_1_001-1.MP4,15308,7
-42.21109,13.59862,KARI_SANDBOX/2019-06-20-v/0100000079572F876089D37C7256F7E5441FEBBFAC92544679ED0875_1.wmv,37147,7
29.206385,-2.9057953,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000116365/09012020161850/MOVIE/M_09012020161850_0000000000116365_1_001-1.MP4,3668,7
-11.448748,20.80775,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138819/M_14122020152414_0000000000138819_1_001-1.MP4,10846,7
-1.4772977,30.60939,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123248/M_09172020141025_0000000000123248_1_001-1.MP4,15956,7
-22.59704,6.5443583,ERSA_SANDBOX/2019-11-13-v/111208/16102019124245/MOVIE/M_16102019124245_0000000000111208_1_001-1.MP4,20890,7
-44.87487,32.721664,KARI_SANDBOX/2019-09-15-v/0100000026294D53B5E7D240BB5C10C0032C10B72959EE067A01FCD5_1.wmv,14045,7
3.5798516,30.453419,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000125556/19112019094828/MOVIE/M_19112019094828_0000000000125556_1_001-1.MP4,12556,7
-2.0855472,10.47789,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126994/M_10252020125029_0000000000126994_1_001-1.MP4,10902,7
-24.085068,-5.789642,KARI_SANDBOX/2019-09-15-v/01000000A4C32C767651D86FD0E470829A509BB68D58320031A525B9_1.wmv,8002,7
10.928597,-15.411367,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126949/M_10252020113847_0000000000126949_1_001-1.MP4,27367,7
-23.520702,24.381964,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126074/M_10232020162953_0000000000126074_1_001-1.MP4,4395,7
-28.048388,13.098551,KARI_SANDBOX/2019-09-15-v/0100000073924B79DB3C314AB42571AEE87D3E933633952E238A5897_3.wmv,1534,7
-2.396637,1.5676389,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001102/11092019123056/MOVIE/M_11092019123056_0000000000001102_1_001-1.MP4,9598,7
16.167078,-5.405535,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140333/M_11212020134750_0000000000140333_1_001-1.MP4,11720,7
32.4383,3.6013224,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140437/M_11212020182702_0000000000140437_1_001-1.MP4,5966,7
-6.0499773,22.521843,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145075/M_29122020071242_0000000000145075_1_001-1.MP4,5771,7
24.266268,7.617934,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139347/M_11192020163607_0000000000139347_1_001-1.MP4,13208,7
-7.371975,11.33457,ERSA_SANDBOX/2019-11-13-v/93086/02092019113114/MOVIE/M_02092019113114_0000000000093086_1_001-1.MP4,4502,7
-39.60115,12.148913,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140445/M_11212020184154_0000000000140445_1_001-1.MP4,4372,7
-25.739405,0.2593973,ERSA_SANDBOX/2019-11-13-v/92783/31082019182001/MOVIE/M_31082019182001_0000000000092783_1_001-1.MP4,16981,7
-18.538074,23.528978,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126074/M_10232020162953_0000000000126074_1_001-1.MP4,3763,7
-2.061299,10.412048,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139189/M_11192020115648_0000000000139189_1_001-1.MP4,6269,7
-34.964252,8.440027,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142229/M_10262020191422_0000000000142229_1_001-1.MP4,4277,7
-23.411194,17.318298,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000123961/09202019113108/MOVIE/M_09202019113108_0000000000123961_1_001-1.MP4,2061,7
-35.324947,6.997911,KARI_SANDBOX/2019-07-31-v/01000000F638FAEA9F1A58CEB916922C0C8AF80816BA189D9AD15D85_1.wmv,6090,7
51.84245,35.805588,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125619/M_10222020193735_0000000000125619_1_001-1.MP4,6860,7
-28.681868,22.870085,KARI_SANDBOX/2019-07-31-v/010000000661672A40060CB2C4E6AA200DA5C893D4C8A37F1E4248A7_1.wmv,13071,7
21.064545,-1.3436971,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124178/M_14112020140427_0000000000124178_1_001-1.MP4,5080,7
2.3939717,30.676605,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126788/M_10252020094124_0000000001_26788_1_001-1.MP4,17681,7
-9.867368,4.2300735,KARI_SANDBOX/2019-09-15-v-inflammed/01000000D37D66667AA53D452004222A1F2C4310811C06EAD5FB98D8_2.wmv,5265,7
1.5566838,14.414079,KARI_SANDBOX/2019-05-27/010000004167CF1026AA34CC2B0474189331BC9533AB9AEFFB4AB0F6_2.wmv,9545,7
-16.98689,13.361281,KARI_SANDBOX/2019-07-31-v/01000000DF8AACCC7B6EF12CDFCACD4427B6474256590F2CFF924376_1.wmv,24421,7
33.538097,-9.555716,ERSA_SANDBOX/2020-03-29-v/no_findings/0000000000005601/15012020105752/MOVIE/M_15012020105752_0000000000005601_1_001-1.MP4,21895,7
20.211193,-1.1761332,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114826/09272020144713/MOVIE/M_09272020144713_0000000000114826_1_001-1.MP4,6422,7
-7.1803226,40.232964,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000011799220/30102020194121/MOVIE/M_30102020194121_0000000011799220_1_001-1.MP4,11668,7
-11.623236,22.151749,KARI_SANDBOX/2020-06-15-v/01000000803E604EA392A5A3B721B98E2AAE31844A62A57E8248A33B_2.wmv,21775,7
-6.810587,5.883814,KARI_SANDBOX/2019-09-15-v/0100000033C82944B71166016BD0A2068F31BDA785EC0709475AE350_1.wmv,17605,7
-12.889467,38.957645,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118101/10052020084409/MOVIE/M_10052020084409_0000000000118101_1_001-1.MP4,11121,7
-1.7204831,31.911377,ERSA_SANDBOX/2019-11-13-v/115264/25102019163022/MOVIE/M_25102019163022_0000000000115264_1_001-1.MP4,18484,7
-39.465763,11.376018,KARI_SANDBOX/2019-07-31-v/01000000DA9A64B846012AEE876D679F557D0D90241AAA126DD416F2_1.wmv,22780,7
1.7682161,30.97953,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145042/M_12032020100825_0000000000145042_1_001-1.MP4,8672,7
17.545414,21.54663,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140424/M_17122020145656_0000000000140424_1_001-1.MP4,3921,7
-22.276093,17.362715,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127366/M_21112020124454_0000000000127366_1_001-1.MP4,2918,7
-11.646366,20.133259,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119275/M_09082020134936_0000000000119275_1_001-1.MP4,7282,7
-32.173527,21.073414,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139189/M_11192020115648_0000000000139189_1_001-1.MP4,5461,7
-4.228577,10.650033,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120870/M_10112020170450_0000000000120870_1_001-1.MP4,6115,7
23.499866,-1.4842007,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120756/M_09112020154041_0000000000120756_1_001-1.MP4,11792,7
10.199813,-18.649687,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000128446/09302019171355/MOVIE/M_09302019171355_0000000000128446_1_001-1.MP4,7845,7
1.7751656,17.98021,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125549/M_10222020154403_0000000000125549_1_001-1.MP4,1129,7
3.7941039,12.025115,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/118720/M_09072020134338_0000000000118720_1_001-1.MP4,31632,7
-7.254411,20.035341,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145115/M_29122020081129_0000000000145115_1_001-1.MP4,12198,7
-2.765201,25.786793,ERSA_SANDBOX/2020-01-14-v/unclassified_metadata/0000000000131346/02122019101118/MOVIE/M_02122019101118_0000000000131346_1_001-1.MP4,15843,7
-6.023066,17.946846,KARI_SANDBOX/2019-07-31-v/01000000668D2752756375974B5995ECE48CF5D236B6C3015DB5C02F_1.wmv,13697,7
27.255465,1.1056458,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119275/M_09082020134936_0000000000119275_1_001-1.MP4,121,7
8.010699,24.577986,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124178/M_14112020140427_0000000000124178_1_001-1.MP4,9472,7
-3.9149537,20.418562,KARI_SANDBOX/2019-05-27/01000000DA7777520030053869F404AB268C81DC19960BDFC77FFE6D_1.wmv,39374,7
-6.5586267,-1.1722175,KARI_SANDBOX/2021-01-12-v/010000004DBEB4AA218A0D03139434015820D22C9444C28473492F4F_1.wmv,2694,7
49.864227,29.522034,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/128729/M_09292020202404_0000000000128729_1_001-1.MP4,4580,7
-42.3171,33.44651,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115444/25102020135327/MOVIE/M_25102020135327_0000000000115444_1_001-1.MP4,9249,7
47.22996,29.606373,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001285/11092019184603/MOVIE/M_11092019184603_0000000000001285_1_001-1.MP4,6188,7
-24.452236,12.362069,KARI_SANDBOX/2019-07-31-v/01000000F638FAEA9F1A58CEB916922C0C8AF80816BA189D9AD15D85_1.wmv,7302,7
-31.505146,14.219877,KARI_SANDBOX/2019-12-22-v/01000000E0D042DA91EE065BFE5F2AEEB5DD5DC3E759B5F8C2574249_1.wmv,4778,7
14.384585,10.917741,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121192/M_09122020134701_0000000000121192_1_001-1.MP4,12539,7
-29.07795,5.5150228,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142846/M_10272020201302_0000000000142846_1_001-1.MP4,1614,7
49.96216,31.048534,ERSA_SANDBOX/2019-11-13-v/93990/04092019094702/MOVIE/M_04092019094702_0000000000093990_1_001-1.MP4,6851,7
-20.65671,15.227,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138988/M_11192020092749_0000000000138988_1_001-1.MP4,3945,7
7.1055317,14.422638,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118338/09062019193722/MOVIE/M_09062019193722_0000000000118338_1_001-1.MP4,9684,7
10.820596,-3.0601857,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001183/04012020122926/MOVIE/M_04012020122926_0000000000001183_1_001-1.MP4,3122,7

==> figures/embedding/data/manifold-resnetrs-50777894-kmeans-10c_5-8.csv <==
x,y,resource_id,indices,km_label
1.5524616,-41.866447,KARI_SANDBOX/2019-09-15-v/01000000D0B9E3148BA84E60B5021E33007858DAFBCF7E23775A3F86_1.wmv,36473,8
-8.3175745,46.66165,KARI_SANDBOX/2019-07-31-v/0100000013DEEA96BB5725093634058C5A96E0E4334D1009F6C5C367_1.wmv,31763,8
9.205921,41.867577,KARI_SANDBOX/2020-07-26-v/0100000087806169D65EF69A1F8618063EDB205CFEA48AC498EE1250_1.wmv,27729,8
-16.931517,53.912186,KARI_SANDBOX/2019-07-31-v/01000000458F396B485DCF8F787CC3C2641485C625E07ABD00B36892_6.wmv,36449,8
2.0127206,50.05561,YMIR_SANDBOX/2019-09-29/787/2269/efbbb10b-367d-4698-94e5-2c7bbf2e5665.mp4,29231,8
63.683334,39.03942,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000011799220/30102020194121/MOVIE/M_30102020194121_0000000011799220_1_001-1.MP4,6271,8
-1.8290162,69.57487,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124028/M_10182020193315_0000000000124028_1_001-1.MP4,14341,8
-8.07551,30.856846,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000120480/09122019102755/MOVIE/M_09122019102755_0000000000120480_1_001-1.MP4,7251,8
38.444614,24.321217,YMIR_SANDBOX/2019-09-29/789/2271/2d653299-366b-4b3f-835b-c2e7f8352149.mp4,318,8
65.1704,16.813166,KARI_SANDBOX/2019-12-22-v/010000008B07BF515CC30E748D5151CAC1AB4E2818E224A66A3A2E82_1.wmv,4130,8
60.452892,-64.95387,YMIR_SANDBOX/2020-02-03/1186/3052/5435b187-b097-49a7-b3e1-e16ddb244e74.mp4,4266,8
44.33651,60.6326,KARI_SANDBOX/2019-07-31-v/0100000009FEA3D9FAC7063B4C54B2CA7AB2162FE192A906E118AA4B_2.wmv,24588,8
25.602032,-23.123522,ERSA_SANDBOX/2019-11-13-v/109767/12102019180809/MOVIE/M_12102019180809_0000000000109767_1_001-1.MP4,11602,8
33.74957,-46.525017,KARI_SANDBOX/2019-06-20-v/010000004AFC1B8EEB02AE71B3BF2958612CDB3B01CD4D33E2627B5F_4.wmv,35636,8
0.2974223,69.42349,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000127971/09292019124924/MOVIE/M_09292019124924_0000000000127971_1_001-1.MP4,5567,8
26.18508,49.4512,YMIR_SANDBOX/2020-02-03/1292/3248/00fc5562-1765-4a26-84fe-3b83178cd64c.mp4,15810,8
19.049221,84.15514,KARI_SANDBOX/2019-09-15-v/01000000A76201190B5EDBF95E8D085606FE143399C8C06B03854D7A_1.wmv,25728,8
-3.8704364,60.21881,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/131803/M_11042020164749_0000000000131803_1_001-1.MP4,6794,8
19.558897,53.654194,YMIR_SANDBOX/2019-11-19/924/2646/a2ad63fa-cb2b-444c-8b9a-b4661614d1b2.mp4,8103,8
30.880726,84.996765,KARI_SANDBOX/2019-07-31-v/0100000046F3A52242D882FDC3B75DAEDEB8E4A220CADB5E85448F07_1.wmv,47616,8
-24.727066,-57.254654,KARI_SANDBOX/2019-06-20-v/0100000016AF20A9033DB702C825E2177F8AFF0AEE0DF6B5A46F5E2F_2.wmv,31482,8
51.805813,52.34548,ERSA_SANDBOX/2019-11-13-v/101424/23092019085705/MOVIE/M_23092019085705_0000000000101424_1_001-1.MP4,13849,8
-6.878185,34.762142,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139386/M_15122020151706_0000000000139386_1_001-1.MP4,14812,8
1.9960296,-13.998803,KARI_SANDBOX/2019-05-27/010000009B89EC2F861C8254F629FEFA9B05B0098727A94C9275C1F8_2.wmv,50371,8
-74.04896,62.011852,KARI_SANDBOX/2019-09-15-v/0100000028E3E6A3BAF5337CBE5FBCE20731A739B2887F9699A4A6A8_1.wmv,7940,8
35.58171,62.049465,KARI_SANDBOX/2020-06-15-v/01000000BE5F25096D08B86D382350EBF272D9254096C98014D4DC38_1.wmv,36553,8
0.5032797,94.14183,KARI_SANDBOX/2019-07-31-v/01000000C59AD0E9F75770603AD97768ED46A873E4E4AEB80C1E8FD7_1.wmv,16385,8
6.238395,19.278507,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/131827/M_30112020145323_0000000000131827_1_001-1.MP4,635,8
38.327152,45.784832,YMIR_SANDBOX/2019-04-23/306/732/c2f697f4-54b9-4f6e-b1d5-6069e9241482.mp4,19257,8
37.65976,44.991806,KARI_SANDBOX/2019-09-15-v-inflammed/01000000F45CC7FA18E2C4F8B7B0298B83B57AB5BEFD859E8ABD001D_1.wmv,25976,8
12.528671,69.04497,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118038/09042020220816/MOVIE/M_09042020220816_0000000000118038_1_001-1.MP4,9315,8
-21.506556,26.902254,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140598/M_11222020085017_0000000000140598_1_001-1.MP4,12497,8
28.641254,47.050755,YMIR_SANDBOX/2019-09-29/787/2269/efbbb10b-367d-4698-94e5-2c7bbf2e5665.mp4,29170,8
-19.33511,48.933235,KARI_SANDBOX/2019-12-22-v/010000006F632E8723AF4B2DD69B68BEA5D7EE88F6870D0CDEF6CC25_2.wmv,26068,8
20.222212,49.358456,YMIR_SANDBOX/2019-09-29/847/2314/bf712208-2751-4a69-b430-2ae347367427.mp4,8516,8
-5.584082,34.55268,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140437/M_11212020182702_0000000000140437_1_001-1.MP4,1937,8
17.65537,84.517525,KARI_SANDBOX/2019-06-20-v/0100000038BC4BA78ECA5148D7BDBF38899FC5992D85FA4C44F9583F_1.wmv,10352,8
-24.076302,45.980698,ERSA_SANDBOX/2019-11-13-v/87464/19082019090914/MOVIE/M_19082019090914_0000000000087464_1_001-1.MP4,17770,8
-10.7271,-3.155966,KARI_SANDBOX/2019-07-31-v/01000000DF2E3BCAEC45CE58648B319A910FF80694DB8B7F87C07C63_2.wmv,20751,8
11.414537,41.447113,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141524/M_19122020151127_0000000000141524_1_001-1.MP4,4741,8
-1.9134854,-15.539176,ERSA_SANDBOX/2019-11-13-v/87470/19082019093536/MOVIE/M_19082019093536_0000000000087470_1_001-1.MP4,12254,8
58.913845,-59.517563,KARI_SANDBOX/2019-07-31-v/0100000009F56419FE3C51F47FB6208D78E53F5FD0CC87A1DF9CEAE2_2.wmv,8043,8
40.55552,-44.336853,YMIR_SANDBOX/2019-09-29/859/2321/58712d31-87ee-4c12-8024-7cdafc49bc32.mp4,4553,8
42.305893,55.648144,KARI_SANDBOX/2019-06-20-v/01000000C482905998B1F419CEB9FA6F4B47ADCCE74C18A8A790D4CB_1.wmv,29268,8
45.252064,56.4888,ERSA_SANDBOX/2019-11-13-v/110905/15102019201456/MOVIE/M_15102019201456_0000000000110905_1_001-1.MP4,14441,8
-1.714157,-17.052816,KARI_SANDBOX/2019-07-31-v/01000000668D2752756375974B5995ECE48CF5D236B6C3015DB5C02F_1.wmv,9322,8
17.953043,3.271797,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000012901319/26112019184512/MOVIE/M_26112019184512_0000000012901319_1_001-1.MP4,3267,8
30.307934,67.64895,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140279/M_17122020091547_0000000000140279_1_001-1.MP4,20040,8
29.671185,44.947594,YMIR_SANDBOX/2019-11-19/49/2599/856594ed-9edd-491c-9776-243703154922.mp4,5911,8
-19.886269,54.641064,ERSA_SANDBOX/2019-11-13-v/92387/30082019163952/MOVIE/M_30082019163952_0000000000092387_1_001-1.MP4,11468,8
38.056156,42.69902,YMIR_SANDBOX/2019-03-02/245/508/cde365f4-fed4-48a2-9fec-46b6d19cdce6.mp4,9492,8
58.003788,-60.385586,KARI_SANDBOX/2019-06-20-v/010000008B497C20A17EF60D203F204B8B2C39F74681CC846C766D5D_1.wmv,8272,8
55.845375,35.211243,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000116425/27102020195556/MOVIE/M_27102020195556_0000000000116425_1_001-1.MP4,6339,8
13.463979,75.63045,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000139405/10252019140410/MOVIE/M_10252019140410_0000000000139405_1_001-1.MP4,11044,8
18.290064,35.16386,YMIR_SANDBOX/2020-02-03/1289/3245/d5b9a91d-870f-4e6f-ab2f-8e7a68be98d3.mp4,3464,8
20.886497,-61.648037,KARI_SANDBOX/2019-07-31-v/01000000984F8785859322B01F9CE5ECB80214F8A11778B632214C5B_1.wmv,56846,8
16.401297,85.053085,KARI_SANDBOX/2019-09-15-v/01000000477E52E6964FAC1C313B4A7D67DEE6A156C4586B0D2B36FD_1.wmv,25643,8
91.7181,-39.072857,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000139405/10252019140410/MOVIE/M_10252019140410_0000000000139405_1_001-1.MP4,4977,8
33.522892,-19.202673,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000121663/09142019193502/MOVIE/M_09142019193502_0000000000121663_1_001-1.MP4,9717,8
14.379291,35.653236,YMIR_SANDBOX/2019-07-28/189/1780/4c57129e-ef33-4a8e-9966-b48cfc2a1967.mp4,17029,8
13.265608,66.137245,YMIR_SANDBOX/2020-01-08-GI S102/21454/156914/2e9ae76f-99a9-47d8-b9ce-53f8307c77c5.mp4,6652,8
-12.882421,68.55141,KARI_SANDBOX/2019-12-22-v/01000000B514BBEAF4D89B700B0031EACCEAFDF6A9FB29A45DF175E4_1.wmv,21635,8
26.46917,68.14414,KARI_SANDBOX/2019-07-31-v/01000000404B7B2C6C0E96EFDB6BB52D8A12EDAEB9732926D6F07C58_1.wmv,15996,8
1.7830915,54.89982,ERSA_SANDBOX/2019-11-13-v/116333/28102019185600/MOVIE/M_28102019185600_0000000000116333_1_001-1.MP4,13670,8
4.475965,48.40021,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143215/M_23122020092830_0000000000143215_1_001-1.MP4,11634,8
51.211662,-50.818447,YMIR_SANDBOX/2019-05-26/149/1405/7825de13-aa14-4644-a924-b2d9221cb9cd.mp4,4192,8
19.94345,-52.662704,KARI_SANDBOX/2019-05-27/0100000013F1C205A268A92BD43C8CC697CDAC0DAE3A2D91744342AF_2.wmv,40821,8
39.456604,10.267383,KARI_SANDBOX/2019-07-31-v/0100000009FEA3D9FAC7063B4C54B2CA7AB2162FE192A906E118AA4B_2.wmv,24795,8
73.103615,9.457589,KARI_SANDBOX/2019-12-22-v/0100000061C2766DC8ED1593867BC93DBE1CB2C65B8D736DE02B47A8_1.wmv,20857,8
56.732185,-54.269733,YMIR_SANDBOX/2019-07-28/189/1780/4c57129e-ef33-4a8e-9966-b48cfc2a1967.mp4,42476,8
70.74359,-33.99115,KARI_SANDBOX/2019-06-20-v/01000000445D6BC4814C23132BF39B2261C311E145422BCB382CA24B_2.wmv,28189,8
53.384964,36.57305,KARI_SANDBOX/2019-12-22-v/010000005F2975243B15CBBBCE5EF82A9AC3DFAF405C90F803E3582D_2.wmv,28371,8
70.55137,-58.522057,KARI_SANDBOX/2019-07-31-v/01000000EB99B09F3C3B163442C4E7BAD49C276F911C21B1933BE106_1.wmv,9344,8
8.469875,75.40943,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115951/09302020183418/MOVIE/M_09302020183418_0000000000115951_1_001-1.MP4,14489,8
3.7013679,40.285805,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000123610/14112019164356/MOVIE/M_14112019164356_0000000000123610_1_001-1.MP4,8637,8
-40.01398,78.573296,KARI_SANDBOX/2020-07-26-v/0100000015E677B11299588BD4448E140A9004A9E61A7FAAB949E954_2.wmv,39310,8
-3.9312875,44.069016,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000127971/09292019124924/MOVIE/M_09292019124924_0000000000127971_1_001-1.MP4,6537,8
9.945903,55.236298,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000012478719/09222019095810/MOVIE/M_09222019095810_0000000012478719_1_001-1.MP4,6384,8
19.353767,54.798935,YMIR_SANDBOX/2020-02-03/1257/3144/6204ef0d-c4e3-46f5-995c-1243f144ea63.mp4,24583,8
7.089657,74.53188,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000126805/21112019202938/MOVIE/M_21112019202938_0000000000126805_1_001-1.MP4,6917,8
52.67325,44.627045,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000126602/21112019175153/MOVIE/M_21112019175153_0000000000126602_1_001-1.MP4,13213,8
28.641712,40.098034,KARI_SANDBOX/2019-06-20-v/010000008E4D561FF64ECA5F53E4BEE0B5A29B3CB0C7F004FD140C24_1.wmv,31964,8
-1.7881789,67.09443,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126560/M_19112020211356_0000000000126560_1_001-1.MP4,21090,8
62.00834,30.07852,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119843/M_04112020164829_0000000000119843_1_001-1.MP4,5353,8
3.7466793,-20.413809,KARI_SANDBOX/2019-09-15-v/01000000326DC1814D4C55A90E043EF5B732E719A6AE1130383ED981_2.wmv,25255,8
22.45955,47.192326,YMIR_SANDBOX/2020-02-03/1188/3054/e16927a2-a0c8-4368-8411-97e94225ae2f.mp4,44269,8
43.160595,42.93388,YMIR_SANDBOX/2019-03-23/261/579/e7b01b19-b839-463d-a2ce-ba7a8c6ad1ea.mp4,27449,8
-10.698674,6.5158734,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000123301/09182019194527/MOVIE/M_09182019194527_0000000000123301_1_001-1.MP4,19922,8
34.2651,49.54519,YMIR_SANDBOX/2020-02-03/1096/2911/2101ad7a-4b47-4321-af87-6afd9bc9f5d4.mp4,12563,8
-0.719779,54.31287,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141524/M_19122020151127_0000000000141524_1_001-1.MP4,13707,8
19.996267,31.21044,YMIR_SANDBOX/2019-08-15/703/1981/80a7b043-bd2a-4a21-bff3-825367c2e820.mp4,1392,8
-14.798631,7.1481333,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114903/09292019110009/MOVIE/M_09292019110009_0000000000114903_1_001-1.MP4,8177,8
43.69415,24.663397,YMIR_SANDBOX/2020-01-08-GI S102/18875/156277/5920dd2f-b9b6-49cf-99c7-edfdfd9eba1d.mp4,285,8
-8.628314,69.53177,KARI_SANDBOX/2019-09-15-v-inflammed/01000000C6BC9A3E81789607AE7072F6D0137F9578A7E8ED358A96DF_1.wmv,16356,8
45.69671,51.450157,KARI_SANDBOX/2019-05-27/01000000E3DAE08A30128DB72617DDCFFB6F476B255E76BD982248A1_1.wmv,1908,8
70.44719,-60.50739,KARI_SANDBOX/2019-05-27/01000000601AAA43562812FEC3F6712C71214667BBD44A213A95273F_2.wmv,13493,8
62.938038,15.795514,ERSA_SANDBOX/2019-11-13-v/111714/17102019132315/MOVIE/M_17102019132315_0000000000111714_1_001-1.MP4,2225,8
34.04708,61.71223,KARI_SANDBOX/2019-09-15-v/0100000025E33B7BEFDC50AD80C70998F423E83B34CF6E4F1B08B162_1.wmv,19427,8
7.7632756,-58.077213,KARI_SANDBOX/2019-09-15-v-inflammed/01000000960A20590C9F553198995B8D8B198B4222E96286E48B2929_6.wmv,26442,8
41.191708,15.826361,KARI_SANDBOX/2019-07-31-v/0100000061E75F35988B83B3CB44BF150354A31D7C1E34D82AA37DB3_1.wmv,4443,8
3.611954,72.79615,KARI_SANDBOX/2019-06-20-v/01000000C91F1B9E1098EC236ADC65BB3A6805E0B1831B527E289579_1.wmv,41892,8
23.997772,50.115772,YMIR_SANDBOX/2019-08-07/516/1858/6aad2968-cd64-44c5-a03e-0c7d217c6402.mp4,21386,8
20.72346,65.368195,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114971/09282020080410/MOVIE/M_09282020080410_0000000000114971_1_001-1.MP4,9561,8
41.440815,-43.63427,KARI_SANDBOX/2019-06-20-v/0100000036638C0F9A56CB90117107DD4FCE743C6E36784A3C2F3492_2.wmv,19744,8
-1.2875293,72.81841,KARI_SANDBOX/2019-05-27/01000000867460756616013D786BD4422154A2C5DF44A94FEAB87DAE_4.wmv,9133,8
-14.277411,50.555466,KARI_SANDBOX/2019-09-15-v/0100000028E3E6A3BAF5337CBE5FBCE20731A739B2887F9699A4A6A8_1.wmv,21325,8
34.072296,80.24743,KARI_SANDBOX/2019-09-15-v-inflammed/010000007ED6C77417C12B43F4BE124B399ABABB691D726B55EBBEFF_2.wmv,2707,8
-4.617677,64.61258,ERSA_SANDBOX/2019-11-13-v/115880/27102019122416/MOVIE/M_27102019122416_0000000011588019_1_001-1.MP4,6321,8
25.256289,44.546547,YMIR_SANDBOX/2020-02-03/1136/2928/33be50dd-0ac1-441b-80ba-1af982b4fa56.mp4,21456,8
49.317276,39.220676,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000117996/10042020164350/MOVIE/M_10042020164350_0000000000117996_1_001-1.MP4,10234,8
18.156942,101.62928,KARI_SANDBOX/2019-07-31-v/01000000B130FF58D6794A56241939CD3FD615271987B1C7971F3FAA_4.wmv,7430,8
32.306686,74.73437,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141062/M_10232020215651_0000000000141062_1_001-1.MP4,11432,8
-16.82803,2.8537533,ERSA_SANDBOX/2019-12-12-v/missing_metadata/116673/10032019121819/MOVIE/M_10032019121819_0000000000116673_1_001-1.MP4,4402,8
18.882622,19.681253,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139189/M_11192020115648_0000000000139189_1_001-1.MP4,3557,8
35.35262,18.701174,YMIR_SANDBOX/2020-02-03/1299/3253/ce00d6e9-008d-435f-9e5f-62c7bf866ee3.mp4,5880,8
24.489637,33.768448,KARI_SANDBOX/2019-09-15-v-inflammed/01000000328E9C0CA2F3F5D94BFAD9891C62996436E74DB9D19479E0_1.wmv,4003,8
47.800934,-52.425644,YMIR_SANDBOX/2020-02-03/1160/2945/4f2d791d-8cad-48ec-a5e8-c7ba89dbd8bb.mp4,986,8
-5.085254,79.429665,KARI_SANDBOX/2019-07-31-v/010000009271C16E9FCCA7ACA679E428D92D884109F1C91D9D45D94F_4.wmv,39440,8
16.288935,59.438683,KARI_SANDBOX/2019-07-31-v/010000000661672A40060CB2C4E6AA200DA5C893D4C8A37F1E4248A7_1.wmv,8018,8
53.725857,-54.788876,YMIR_SANDBOX/2020-02-03/1289/3245/d5b9a91d-870f-4e6f-ab2f-8e7a68be98d3.mp4,17089,8
41.278965,77.010666,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001183/04012020122926/MOVIE/M_04012020122926_0000000000001183_1_001-1.MP4,18533,8
3.776792,61.656612,KARI_SANDBOX/2019-07-31-v/0100000036DA582A68FA9BF83320D98E5A65C395C093CFF702953AB7_1.wmv,20295,8
-1.2308835,74.275314,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000128446/09302019171355/MOVIE/M_09302019171355_0000000000128446_1_001-1.MP4,12745,8
35.46581,41.70975,YMIR_SANDBOX/2019-04-23/303/729/acbd0295-c37d-43a2-ab8a-a82adb8180f8.mp4,11314,8
28.773336,55.972183,YMIR_SANDBOX/2019-04-23/306/732/c2f697f4-54b9-4f6e-b1d5-6069e9241482.mp4,10314,8
2.376993,-1.7414374,YMIR_SANDBOX/2019-11-19-GI S102/17725/133958/c88d6bcc-1f8f-4c12-9979-0b084e6dea8e.mp4,15837,8
-12.9209585,43.646717,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000134500/09122019134249/MOVIE/M_09122019134249_0000000000134500_1_001-1.MP4,14579,8
15.233855,28.99956,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114607/09272020093523/MOVIE/M_09272020093523_0000000000114607_1_001-1.MP4,27894,8
-14.631101,69.084335,KARI_SANDBOX/2019-07-31-v/01000000A4A027009FDEE14140D9A1915619EFD15C00308439F564FD_3.wmv,25252,8
15.472002,89.63893,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143356/M_23122020153413_0000000000143356_1_001-1.MP4,25184,8
36.563778,21.1111,YMIR_SANDBOX/2020-02-03/1122/2920/c90d56af-cb92-4df4-856d-b8a138ac970c.mp4,15652,8
48.33043,42.569153,ERSA_SANDBOX/2019-11-13-v/111660/17102019123301/MOVIE/M_17102019123301_0000000000111660_1_001-1.MP4,2812,8
17.974623,77.259865,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123137/M_09172020121104_0000000000123137_1_001-1.MP4,5956,8
-6.2817626,81.863785,ERSA_SANDBOX/2019-11-13-v/115891/27102019135651/MOVIE/M_27102019135651_0000000011589119_1_001-1.MP4,8010,8
43.88552,-51.243813,YMIR_SANDBOX/2019-09-29/859/2321/58712d31-87ee-4c12-8024-7cdafc49bc32.mp4,15505,8
33.096493,81.892876,KARI_SANDBOX/2019-05-27/01000000DE702102C6E5B47F18E29FD5AE311FEB041D19AA3BF35CF7_1.wmv,691,8
23.183924,62.395626,KARI_SANDBOX/2019-11-25-v/01000000E452FB120FC89D33CB9581A6158A7E85F0342AB7B2EFA9F1_1.wmv,14985,8
3.737588,79.01702,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139880/M_16122020150946_0000000000139880_1_001-1.MP4,2416,8
-4.775361,31.259237,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000119006/03112019191424/MOVIE/M_03112019191424_0000000000119006_1_001-1.MP4,17477,8
17.74078,38.432415,KARI_SANDBOX/2019-05-27/010000002815BCD15C8C55352E1B7B244AD9071AB02DFEF0CBE23C83_1.wmv,15088,8
24.271425,35.30058,ERSA_SANDBOX/2019-12-12-v/missing_metadata/102536/09252019112756/MOVIE/M_09252019112756_0000000000102536_1_001-1.MP4,8448,8
61.57193,-41.935436,KARI_SANDBOX/2019-06-20-v/01000000874CF56227BAD87D67A38C5C90985C03E9D8C763AA7CDF41_1.wmv,44776,8
-53.95019,15.644431,KARI_SANDBOX/2019-07-31-v/01000000C59AD0E9F75770603AD97768ED46A873E4E4AEB80C1E8FD7_1.wmv,8888,8
-14.534879,54.233036,KARI_SANDBOX/2019-06-20-v/010000006DC8321CC4FAF66668D053F6AD946837549776B0D999F0E6_1.wmv,18464,8
-23.259676,102.0821,KARI_SANDBOX/2019-06-20-v/010000003AE23F848A675FC467482575585046C115D0DA3E9223D505_2.wmv,13524,8
-34.9918,70.90198,YMIR_SANDBOX/2019-08-07/529/1865/7cc1a4fd-f05d-48ce-b960-41717df0bead.mp4,57897,8
40.186516,74.69963,KARI_SANDBOX/2020-07-26-v/0100000015E677B11299588BD4448E140A9004A9E61A7FAAB949E954_2.wmv,9894,8
-21.480268,58.03033,KARI_SANDBOX/2019-06-20-v/01000000BE20A4887231B0B95F18BBAE39B8C6AF02C453B3E1474515_1.wmv,12012,8
36.483402,42.798717,KARI_SANDBOX/2019-09-15-v/01000000CE98F08CA8C4239396CA6D4AE4A960D1E31976979C4CB256_1.wmv,25744,8
30.277548,44.807636,YMIR_SANDBOX/2020-02-03/1299/3253/ce00d6e9-008d-435f-9e5f-62c7bf866ee3.mp4,2104,8
31.556614,54.85146,KARI_SANDBOX/2019-07-31-v/01000000E1DFCF10C275F96F282B7B09C23B71BB14A5C171B189C80A_3.wmv,41105,8
25.735022,36.48213,KARI_SANDBOX/2019-07-31-v/0100000009FEA3D9FAC7063B4C54B2CA7AB2162FE192A906E118AA4B_2.wmv,8595,8
12.093719,56.203514,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000124564/09212019133740/MOVIE/M_09212019133740_0000000000124564_1_001-1.MP4,17210,8
42.4297,-50.664505,YMIR_SANDBOX/2019-11-19/924/2646/a2ad63fa-cb2b-444c-8b9a-b4661614d1b2.mp4,11702,8
92.4488,-37.46937,ERSA_SANDBOX/2019-12-12-v/missing_metadata/98939/09162019123756/MOVIE/M_09162019123756_0000000000098939_1_001-1.MP4,1015,8
-19.621574,54.91694,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140445/M_11212020184154_0000000000140445_1_001-1.MP4,6026,8
0.5595052,-1.094565,YMIR_SANDBOX/2019-11-19-GI S102/17725/133958/c88d6bcc-1f8f-4c12-9979-0b084e6dea8e.mp4,28789,8
4.807395,-18.923576,KARI_SANDBOX/2020-06-15-v/01000000AA40A8734343A61BD64D25E18F4A06D90197D29E6F4EA0A0_1.wmv,21683,8
0.98102576,60.97421,KARI_SANDBOX/2019-05-27/01000000D6F616B406C51A188FA2794EFF6013EE8F70100413E7355A_3.wmv,27821,8
42.988365,-47.62259,YMIR_SANDBOX/2019-09-29/859/2321/58712d31-87ee-4c12-8024-7cdafc49bc32.mp4,11610,8
-6.9927177,10.182777,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127123/M_20112020204020_0000000000127123_1_001-1.MP4,10835,8
29.704126,43.934444,YMIR_SANDBOX/2019-02-15/137/444/44d37751-68a2-4976-97c2-bda565796e6a.mp4,20557,8
19.805313,26.888151,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118338/09062019193722/MOVIE/M_09062019193722_0000000000118338_1_001-1.MP4,7507,8
33.122673,32.155228,YMIR_SANDBOX/2019-07-28/189/1780/4c57129e-ef33-4a8e-9966-b48cfc2a1967.mp4,13927,8
4.809057,77.67253,ERSA_SANDBOX/2019-11-13-v/109384/08162019192840/MOVIE/M_08162019192840_0000000000109384_1_001-1.MP4,16277,8
34.991863,40.37296,YMIR_SANDBOX/2019-05-26/143/1397/538881a7-f316-4678-ab84-6d6ed040815f.mp4,24833,8
44.825863,-48.689503,YMIR_SANDBOX/2019-05-26/143/1397/538881a7-f316-4678-ab84-6d6ed040815f.mp4,16186,8
42.708965,-48.568577,YMIR_SANDBOX/2020-02-03/1292/3248/00fc5562-1765-4a26-84fe-3b83178cd64c.mp4,307,8
91.55575,-36.73626,KARI_SANDBOX/2019-06-20-v/0100000031985D5C74D29215F32F6AAC547587E4A342BDD2AD7365B8_1.wmv,1812,8
0.08025552,63.802357,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139796/M_10212020195556_0000000000139796_1_001-1.MP4,11324,8
-10.947656,80.574104,YMIR_SANDBOX/2019-08-07/516/1858/6aad2968-cd64-44c5-a03e-0c7d217c6402.mp4,6264,8
44.451538,-5.1793613,KARI_SANDBOX/2019-12-22-v/01000000F39607F70A0B7172692A2A60F681D29AAE3D140D1D81782F_1.wmv,11063,8
21.958185,24.705557,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126129/M_09232020225032_0000000000126129_1_001-1.MP4,4743,8
-73.896454,37.537422,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139682/M_16122020094807_0000000000139682_1_001-1.MP4,7,8
26.700165,56.536316,YMIR_SANDBOX/2019-09-29/787/2269/efbbb10b-367d-4698-94e5-2c7bbf2e5665.mp4,9002,8
-10.608402,59.559155,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126074/M_10232020162953_0000000000126074_1_001-1.MP4,11289,8
-0.6033648,-15.1214905,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123974/M_10182020172805_0000000000123974_1_001-1.MP4,9845,8
45.82735,-49.252495,YMIR_SANDBOX/2019-09-29/787/2269/efbbb10b-367d-4698-94e5-2c7bbf2e5665.mp4,7205,8
50.865555,-56.22311,YMIR_SANDBOX/2019-08-15/703/1981/80a7b043-bd2a-4a21-bff3-825367c2e820.mp4,12451,8
72.04868,-49.721684,ERSA_SANDBOX/2019-12-12-v/missing_metadata/111458/09212019073645/MOVIE/M_09212019073645_0000000000111458_1_002-1.MP4,15199,8
29.532257,85.80842,KARI_SANDBOX/2019-05-27/01000000D6F616B406C51A188FA2794EFF6013EE8F70100413E7355A_3.wmv,3136,8
70.26441,-53.80043,KARI_SANDBOX/2019-07-31-v/010000004BBA2DB19C5F215B3776D7AC21C20192B10BE96222FE3447_2.wmv,40029,8
6.956868,54.63761,KARI_SANDBOX/2019-05-27/010000009B89EC2F861C8254F629FEFA9B05B0098727A94C9275C1F8_2.wmv,46327,8
5.6350327,39.38425,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114512/09272020081611/MOVIE/M_09272020081611_0000000000114512_1_001-1.MP4,35022,8
-2.937452,73.45897,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001102/11092019123056/MOVIE/M_11092019123056_0000000000001102_1_001-1.MP4,9947,8
-0.77915746,80.33378,YMIR_SANDBOX/2019-08-26-GI S102/10407/50697/c181d7db-55da-4231-bb01-f446a71955cc.m2t.MP4,11730,8
11.632099,39.600998,YMIR_SANDBOX/2019-11-19-GI S102/17683/133940/2b6e11db-0205-423f-9d83-3007c83e8d25.mp4,50553,8
44.265182,45.716053,YMIR_SANDBOX/2019-05-15/464/1371/b3b25c67-04b0-484b-b4bb-db94c85fec07.mp4,5141,8
36.39584,78.06485,KARI_SANDBOX/2019-06-20-v/010000001FE5B4FCF9C3F606401DF4A64C5C1BCB67A7356360DE3F86_1.wmv,7110,8
14.457197,37.237473,ERSA_SANDBOX/2019-11-13-v/93086/02092019113114/MOVIE/M_02092019113114_0000000000093086_1_001-1.MP4,3770,8
32.41395,87.59536,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000124564/09212019133740/MOVIE/M_09212019133740_0000000000124564_1_001-1.MP4,19123,8
20.723177,25.309206,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000139772/20122019195417/MOVIE/M_20122019195417_0000000000139772_1_001-1.MP4,4437,8
22.518307,43.972904,KARI_SANDBOX/2019-06-20-v/01000000CF09092746996430AE2D9E2A6B9E17F481A320A88B4CF299_1.wmv,6726,8
69.04906,17.35392,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000126472/09262019124957/MOVIE/M_09262019124957_0000000000126472_1_001-1.MP4,6899,8
-52.93905,13.899132,KARI_SANDBOX/2019-07-31-v/010000007355D326B20418770BFB97E313380BBEF39ACD6AF94902B3_2.wmv,7109,8
33.189247,52.013084,YMIR_SANDBOX/2020-02-03/1299/3253/ce00d6e9-008d-435f-9e5f-62c7bf866ee3.mp4,3702,8
-2.352385,34.82354,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138819/M_14122020152414_0000000000138819_1_001-1.MP4,12451,8
2.639636,-2.0198255,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000131180/01122019112934/MOVIE/M_01122019112934_0000000000131180_1_001-1.MP4,10245,8
50.96948,-51.09646,KARI_SANDBOX/2019-09-15-v-inflammed/01000000D788B54A762851B032283D4938C9C50BB7F13303806BDD0C_3.wmv,4189,8
41.559525,59.9235,ERSA_SANDBOX/2019-12-12-v/missing_metadata/111505/09212019081154/MOVIE/M_09212019081154_0000000000111505_1_001-1.MP4,8620,8
-2.6215413,-20.061834,KARI_SANDBOX/2019-09-15-v/0100000021306AF5E1D938049793C69E118A8A49C2AA92CBA522D68A_1.wmv,99,8
19.040245,21.591713,YMIR_SANDBOX/2020-02-03/1299/3253/ce00d6e9-008d-435f-9e5f-62c7bf866ee3.mp4,11724,8
-5.2290964,77.76419,YMIR_SANDBOX/2019-08-26-GI S102/10407/50697/c181d7db-55da-4231-bb01-f446a71955cc.m2t.MP4,9764,8
29.562122,-58.951355,KARI_SANDBOX/2019-05-27/010000002CDA0EECD51E552CB5FB32DC93282467D94E87A5663F3B09_2.wmv,27653,8
12.493489,24.074623,ERSA_SANDBOX/2019-12-12-v/missing_metadata/96904/09112019093335/MOVIE/M_09112019093335_0000000000096904_1_001-1.MP4,5849,8
46.50857,34.129185,KARI_SANDBOX/2019-09-15-v/01000000A4396D911D6C96724D31B7F2E2CB6253ABF9FBDC702404B8_1.wmv,1293,8
4.2675066,-26.620165,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000012481919/09222019111632/MOVIE/M_09222019111632_0000000012481919_1_001-1.MP4,12818,8
-7.1673307,107.762665,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139757/M_10212020185838_0000000000139757_1_001-1.MP4,17540,8
7.033092,74.52015,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129271/M_10302020161642_0000000000129271_1_001-1.MP4,21159,8
-17.205044,40.49933,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114607/09272020093523/MOVIE/M_09272020093523_0000000000114607_1_001-1.MP4,18812,8
25.164165,47.891884,YMIR_SANDBOX/2019-09-29/847/2314/bf712208-2751-4a69-b430-2ae347367427.mp4,21783,8
29.86442,66.1981,KARI_SANDBOX/2019-12-22-v/01000000CAC460182BE5BA4B4849C664A578526182F48B593F5B1D00_1.wmv,15179,8
-20.140753,39.126564,KARI_SANDBOX/2019-06-20-v/010000003F546EF4FE3B3D33D7F839DC3518CA5D2DEB142E15A4437F_1.wmv,22125,8
7.5543785,40.009453,YMIR_SANDBOX/2019-11-19-GI S102/17725/133958/c88d6bcc-1f8f-4c12-9979-0b084e6dea8e.mp4,31359,8
19.168951,68.490456,YMIR_SANDBOX/2020-01-08-GI S102/18875/156277/5920dd2f-b9b6-49cf-99c7-edfdfd9eba1d.mp4,24942,8
35.49952,47.938354,YMIR_SANDBOX/2019-08-15/682/1960/0dc1b84f-13f9-4bef-ac8a-f8dfcbd54dad.mp4,20659,8
7.2436194,100.894264,KARI_SANDBOX/2019-09-15-v-inflammed/01000000D788B54A762851B032283D4938C9C50BB7F13303806BDD0C_3.wmv,24054,8
-50.272305,22.14884,KARI_SANDBOX/2019-06-20-v/01000000AFCE9009BB0664C72F5BB24D74D000FB4CC7E43B5B877782_1.wmv,33064,8
-14.446898,39.931442,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141847/M_11252020085751_0000000000141847_1_001-1.MP4,14758,8
33.79466,42.870605,KARI_SANDBOX/2019-09-15-v-inflammed/01000000F45CC7FA18E2C4F8B7B0298B83B57AB5BEFD859E8ABD001D_1.wmv,22680,8
-46.44941,18.531313,KARI_SANDBOX/2019-06-20-v/010000004AFC1B8EEB02AE71B3BF2958612CDB3B01CD4D33E2627B5F_4.wmv,21407,8
61.129063,36.952103,KARI_SANDBOX/2019-06-20-v/01000000C91F1B9E1098EC236ADC65BB3A6805E0B1831B527E289579_1.wmv,8581,8
18.775406,55.848137,YMIR_SANDBOX/2019-09-29/787/2269/efbbb10b-367d-4698-94e5-2c7bbf2e5665.mp4,21266,8
41.46627,-50.533863,KARI_SANDBOX/2019-06-20-v/010000008B497C20A17EF60D203F204B8B2C39F74681CC846C766D5D_1.wmv,31038,8
-3.0238895,52.798622,ERSA_SANDBOX/2019-11-13-v/112272/18102019165508/MOVIE/M_18102019165508_0000000000112272_1_001-1.MP4,8069,8
-8.573849,58.649998,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000123371/14112019100534/MOVIE/M_14112019100534_0000000000123371_1_001-1.MP4,11777,8
32.96766,52.313015,YMIR_SANDBOX/2019-08-07/516/1858/6aad2968-cd64-44c5-a03e-0c7d217c6402.mp4,21335,8
-2.2764575,77.51554,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000127971/09292019124924/MOVIE/M_09292019124924_0000000000127971_1_001-1.MP4,5604,8
-7.6845827,-44.478134,KARI_SANDBOX/2019-06-20-v/010000003BE091B32288E9A2EA54CFAD9213A31489B9DFF166959DBE_1.wmv,39904,8
-9.515543,57.12213,ERSA_SANDBOX/2020-08-01-colonoscopy-v/with_findings/0000000000080964/06082020142840/MOVIE/M_06082020142840_0000000000080964_1_001-1.MP4,11060,8
32.994312,25.210203,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000130579/29112019202214/MOVIE/M_29112019202214_0000000000130579_1_001-1.MP4,14545,8
-55.49668,14.62801,KARI_SANDBOX/2019-05-27/01000000601AAA43562812FEC3F6712C71214667BBD44A213A95273F_2.wmv,15757,8
-8.646725,39.30227,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114607/09272020093523/MOVIE/M_09272020093523_0000000000114607_1_001-1.MP4,1435,8
8.332957,-26.91145,KARI_SANDBOX/2020-07-26-v/010000003FCF71E871FD78E8C7C3DC28670DDF9DBAA9DCDF2D73F8A9_1.wmv,10727,8
26.455822,46.91662,YMIR_SANDBOX/2020-02-03/1252/3133/5882a5f9-aa21-475e-bb4a-cd40d0ae8cb0.mp4,2222,8
10.027085,64.67731,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000125832/19112019172346/MOVIE/M_19112019172346_0000000000125832_1_001-1.MP4,7038,8
11.429823,43.906265,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118225/10052020120312/MOVIE/M_10052020120312_0000000000118225_1_001-1.MP4,6775,8
-2.9546816,52.573338,KARI_SANDBOX/2019-07-31-v/010000008FA3CD893CD96AE32FA094B61F5792CCA50EDA4EA9B85E02_1.wmv,6244,8
41.870533,71.84509,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145360/M_29122020155516_0000000000145360_1_001-1.MP4,10655,8
86.479546,-46.085167,KARI_SANDBOX/2019-09-15-v/0100000027F5EC01FE4E2B3CB321EF799177A0FB1E933B609AB7BD2A_1.wmv,28987,8
4.0023446,92.62789,KARI_SANDBOX/2019-06-20-v/0100000031985D5C74D29215F32F6AAC547587E4A342BDD2AD7365B8_1.wmv,33148,8
-61.089424,48.21702,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120756/M_09112020154041_0000000000120756_1_001-1.MP4,6300,8
93.92391,-39.569954,KARI_SANDBOX/2019-07-31-v/01000000DA9A64B846012AEE876D679F557D0D90241AAA126DD416F2_1.wmv,7484,8
2.2204692,50.22501,KARI_SANDBOX/2019-07-31-v/0100000001D7F7588A7C4CCA92A7655933CDA9EF0267661AB0C15217_1.wmv,29587,8
56.466675,34.34972,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139757/M_10212020185838_0000000000139757_1_001-1.MP4,9285,8
0.89682174,66.93538,KARI_SANDBOX/2019-09-15-v/010000003FBF49E72960F50FE2D5ECE2B5C44C101FD3FEE6DDE64B12_1.wmv,33057,8
9.5437,103.432686,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000123296/09182019192715/MOVIE/M_09182019192715_0000000000123296_1_001-1.MP4,14156,8
-4.024578,1.9281008,ERSA_SANDBOX/2019-11-13-v/110536/15102019093549/MOVIE/M_15102019093549_0000000000110536_1_001-1.MP4,4356,8
-53.417873,17.501286,KARI_SANDBOX/2019-07-31-v/01000000845D5999A590D16F7AF096A7E49E7B03B443292F14A57FC3_11.wmv,28323,8
-2.357098,65.48014,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125083/M_10212020182112_0000000000125083_1_001-1.MP4,23818,8
4.5509877,56.342518,KARI_SANDBOX/2019-07-31-v/01000000D338FCE34F42B2A0DC37A5B5230312483AC565C12CBB98F0_1.wmv,41274,8
26.81053,62.664303,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130247/10042019114616/MOVIE/M_10042019114616_0000000000130247_1_001-1.MP4,6560,8
21.768028,67.445786,KARI_SANDBOX/2019-07-31-v/01000000404B7B2C6C0E96EFDB6BB52D8A12EDAEB9732926D6F07C58_1.wmv,13193,8
3.4454794,56.47299,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123957/M_10182020155736_0000000000123957_1_001-1.MP4,7073,8
33.35465,16.856688,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000123513/14112019123839/MOVIE/M_14112019123839_0000000000123513_1_001-1.MP4,9357,8
34.44874,54.494293,YMIR_SANDBOX/2019-08-26-GI S102/10407/50697/c181d7db-55da-4231-bb01-f446a71955cc.m2t.MP4,6794,8
-7.0325656,40.824825,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126788/M_10252020094124_0000000001_26788_1_001-1.MP4,19140,8
23.194143,48.157246,YMIR_SANDBOX/2019-03-25/239/491/c320d175-9e93-4a01-8e0a-5693aa823cb4.mp4,21621,8
11.770098,81.260414,KARI_SANDBOX/2019-06-20-v/01000000C3095856B624C359D25EA073F0A09FCBC4A4F41497C36818_3.wmv,44584,8
14.3378,73.2377,KARI_SANDBOX/2019-07-31-v/01000000C74E79E35F9EE74E9C266EAEF7BFDA256729AD2A364059BD_1.wmv,8547,8
61.592697,30.60771,KARI_SANDBOX/2019-07-31-v/01000000A608C341E723699A198402CD5A580B85A2A1F790823555C3_1.wmv,1689,8
-3.7285528,78.8704,YMIR_SANDBOX/2019-04-23/306/732/c2f697f4-54b9-4f6e-b1d5-6069e9241482.mp4,8681,8
-50.70281,13.915127,KARI_SANDBOX/2019-07-31-v/0100000046B225A6D91607432AF3A6A4AE6C2C6A3AEC9EB9D8196B85_1.wmv,25479,8
-22.85614,66.91293,YMIR_SANDBOX/2020-02-03/1154/2933/16f65e05-c9cd-4be3-b1b4-8f95f1e325d2.mp4,17915,8
18.864351,95.77839,KARI_SANDBOX/2019-09-15-v/010000007CACF252E7FFDDBEEFF7352CF93EA55F2F5695622C38ED66_1.wmv,15122,8
0.18553333,83.30515,KARI_SANDBOX/2019-09-15-v/01000000CE98F08CA8C4239396CA6D4AE4A960D1E31976979C4CB256_1.wmv,18170,8
-4.0408993,73.71997,KARI_SANDBOX/2019-12-22-v/010000006F632E8723AF4B2DD69B68BEA5D7EE88F6870D0CDEF6CC25_2.wmv,30808,8
33.510292,65.31069,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115962/09302020192121/MOVIE/M_09302020192121_0000000000115962_1_001-1.MP4,21627,8
36.123093,46.415855,YMIR_SANDBOX/2020-02-03/1261/3147/4bd50fe9-0696-44f5-9d7e-1f6b86636c1a.mp4,20585,8
23.731585,73.27042,KARI_SANDBOX/2019-07-31-v/0100000046F3A52242D882FDC3B75DAEDEB8E4A220CADB5E85448F07_1.wmv,34109,8
37.20156,63.040665,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124023/M_10182020191305_0000000000124023_1_001-1.MP4,8425,8
38.921593,13.038657,ERSA_SANDBOX/2020-01-14-v/unclassified_metadata/0000000000131346/02122019101118/MOVIE/M_02122019101118_0000000000131346_1_001-1.MP4,16146,8
-27.595478,30.722195,KARI_SANDBOX/2020-07-26-v/0100000087806169D65EF69A1F8618063EDB205CFEA48AC498EE1250_1.wmv,33674,8
22.939442,62.0772,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120878/M_06112020201923_0000000012087820_1_001-1.MP4,7474,8
43.876637,64.79078,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124028/M_10182020193315_0000000000124028_1_001-1.MP4,16905,8
-34.420246,-59.24713,KARI_SANDBOX/2019-06-20-v/0100000079572F876089D37C7256F7E5441FEBBFAC92544679ED0875_1.wmv,45062,8
-5.3201137,-52.11957,KARI_SANDBOX/2019-05-27/01000000D6F616B406C51A188FA2794EFF6013EE8F70100413E7355A_3.wmv,31127,8
58.076733,-44.92442,KARI_SANDBOX/2019-05-27/010000002CDA0EECD51E552CB5FB32DC93282467D94E87A5663F3B09_2.wmv,12781,8
-0.37258255,-1.0232371,YMIR_SANDBOX/2019-11-19-GI S102/17725/133958/c88d6bcc-1f8f-4c12-9979-0b084e6dea8e.mp4,27353,8
-11.212295,64.98748,ERSA_SANDBOX/2019-11-13-v/101538/23092019114158/MOVIE/M_23092019114158_0000000000101538_1_001-1.MP4,13192,8
9.025082,94.15648,KARI_SANDBOX/2019-09-15-v/01000000A59CC0410B4067D99F3779E12D4F69543E1F005A07C35C0E_1.wmv,10753,8
-0.3137145,61.553303,ERSA_SANDBOX/2020-01-14-v/unclassified_metadata/0000000000135953/10172019163546/MOVIE/M_10172019163546_0000000000135953_1_001-1.MP4,10989,8
-9.382786,31.78317,KARI_SANDBOX/2019-06-20-v/01000000BE83D8C60EB63C27E5B5A46D2224254F0BE5378DBED5859E_2.wmv,19317,8
-26.172981,63.171364,YMIR_SANDBOX/2019-01-24/135/295/0b0c79df-4f6f-4654-b33e-8347c1539dee.mp4,15133,8
7.91966,49.866257,KARI_SANDBOX/2019-06-20-v/010000003BE091B32288E9A2EA54CFAD9213A31489B9DFF166959DBE_1.wmv,33535,8
3.9271238,31.144379,ERSA_SANDBOX/2019-11-13-v/112285/18102019180220/MOVIE/M_18102019180220_0000000000112285_1_001-1.MP4,10931,8
9.081368,27.050465,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141524/M_19122020151127_0000000000141524_1_001-1.MP4,14029,8
-17.754337,3.410452,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124023/M_10182020191305_0000000000124023_1_001-1.MP4,7744,8
3.9412842,19.746479,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120924/M_10112020185835_0000000000120924_1_001-1.MP4,9982,8
-26.593607,47.770943,KARI_SANDBOX/2019-07-31-v/01000000D338FCE34F42B2A0DC37A5B5230312483AC565C12CBB98F0_1.wmv,44565,8
-11.280816,51.884285,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119275/M_09082020134936_0000000000119275_1_001-1.MP4,4201,8
37.206882,35.62658,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000120560/09122019111524/MOVIE/M_09122019111524_0000000000120560_1_001-1.MP4,21760,8
-6.3842125,37.093132,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139386/M_15122020151706_0000000000139386_1_001-1.MP4,14319,8
-33.733177,-60.94725,KARI_SANDBOX/2019-07-31-v/01000000B3513F71CADF3BF19D19E5B2FC196D533EF6DEC0E62669FC_2.wmv,36505,8
-1.2728034,-1.2159941,YMIR_SANDBOX/2019-11-19-GI S102/17725/133958/c88d6bcc-1f8f-4c12-9979-0b084e6dea8e.mp4,12794,8
40.54161,51.046444,YMIR_SANDBOX/2019-11-19/1041/2703/abca7a71-ddd5-4275-8426-713a1a2d6a69.mp4,5323,8
36.512985,21.112864,YMIR_SANDBOX/2020-02-03/1122/2920/c90d56af-cb92-4df4-856d-b8a138ac970c.mp4,15656,8
-7.267253,71.996544,KARI_SANDBOX/2019-06-20-v/01000000AFCE9009BB0664C72F5BB24D74D000FB4CC7E43B5B877782_1.wmv,30203,8
-11.46658,40.33943,ERSA_SANDBOX/2019-12-12-v/missing_metadata/109168/09152019111119/MOVIE/M_09152019111119_0000000000109168_1_001-1.MP4,14326,8
29.829672,25.117208,KARI_SANDBOX/2019-07-31-v/01000000984F8785859322B01F9CE5ECB80214F8A11778B632214C5B_1.wmv,15361,8
46.821568,15.732276,KARI_SANDBOX/2019-09-15-v-inflammed/01000000328E9C0CA2F3F5D94BFAD9891C62996436E74DB9D19479E0_1.wmv,3848,8
51.978844,-54.905502,KARI_SANDBOX/2019-06-20-v/01000000CAF5A2971CA5934346F8C1C7EEAB1FD622E871C31F585097_1.wmv,8021,8
1.2904003,58.13299,ERSA_SANDBOX/2019-12-12-v/missing_metadata/108204/09132019110203/MOVIE/M_09132019110203_0000000000108204_1_001-1.MP4,6053,8
-4.4044065,47.606113,KARI_SANDBOX/2019-07-31-v/010000002B2DA661335D9E435F25930569F0D59EE0A49B6358DEEFEF_1.wmv,18968,8
-11.173691,-5.644684,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121402/M_07112020224113_0000000000121402_1_001-1.MP4,6143,8
-10.502076,6.5366163,KARI_SANDBOX/2019-12-22-v/010000008B07BF515CC30E748D5151CAC1AB4E2818E224A66A3A2E82_1.wmv,804,8
6.4254994,56.6447,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126136/M_10232020193540_0000000000126136_1_001-1.MP4,10497,8
27.130716,87.56923,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127120/M_10252020172526_0000000000127120_1_001-1.MP4,17769,8
39.310383,32.82193,KARI_SANDBOX/2019-06-20-v/01000000756C8DA0DCC2386F4EBF0D523AD6F1FA2DCB943F8A667626_5.wmv,17643,8
19.322105,-60.154076,KARI_SANDBOX/2019-09-15-v/01000000BDB8DD94E81B6EAE30175ACFD92A5C169F331718C1DE9E8B_2.wmv,21531,8
24.776476,48.51873,YMIR_SANDBOX/2019-03-25/239/491/c320d175-9e93-4a01-8e0a-5693aa823cb4.mp4,21631,8
1.7148291,50.08481,ERSA_SANDBOX/2019-11-13-v/96419/10092019102459/MOVIE/M_10092019102459_0000000000096419_1_001-1.MP4,16447,8
14.67346,72.97398,KARI_SANDBOX/2019-05-27/01000000DA7777520030053869F404AB268C81DC19960BDFC77FFE6D_1.wmv,11376,8
27.875109,35.416183,YMIR_SANDBOX/2020-02-03/1270/3183/86d8fb78-f16a-4114-89d2-843aa446a0bb.mp4,7669,8
12.970761,60.347958,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000124564/09212019133740/MOVIE/M_09212019133740_0000000000124564_1_001-1.MP4,15075,8
-74.98851,63.51859,KARI_SANDBOX/2021-01-12-v/01000000F98C5C53BDF3CA702A20BA4473563D928AD0E50107840379_1.wmv,14544,8
32.339874,14.250969,KARI_SANDBOX/2019-07-31-v/0100000068DFC97862F8A60714279F38CC3FA9C4DBF33098AA95E864_1.wmv,22748,8
5.176236,52.01537,ERSA_SANDBOX/2019-11-13-v/114620/24102019170006/MOVIE/M_24102019170006_0000000011462010_1_001-1.MP4,11517,8
50.97851,-51.599075,YMIR_SANDBOX/2019-11-19/1041/2703/abca7a71-ddd5-4275-8426-713a1a2d6a69.mp4,5829,8
-15.269131,35.87772,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140112/M_17122020065424_0000000000140112_1_001-1.MP4,15294,8
-9.18435,36.932552,ERSA_SANDBOX/2019-11-13-v/93086/02092019113114/MOVIE/M_02092019113114_0000000000093086_1_001-1.MP4,2870,8
6.2723913,89.93478,YMIR_SANDBOX/2019-05-26/149/1405/7825de13-aa14-4644-a924-b2d9221cb9cd.mp4,20656,8
29.98395,50.899773,YMIR_SANDBOX/2019-11-19/30/2603/719e6037-0951-4eab-b6f7-db93b73c656e.mp4,26285,8
-19.26503,64.77662,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127120/M_10252020172526_0000000000127120_1_001-1.MP4,14874,8
-2.7081292,-12.143414,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000122793/09172019163259/MOVIE/M_09172019163259_0000000000122793_1_001-1.MP4,10340,8
-15.093356,15.423353,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000124176/15112019173853/MOVIE/M_15112019173853_0000000000124176_1_001-1.MP4,11071,8
-17.096502,71.09141,YMIR_SANDBOX/2019-08-07/516/1858/6aad2968-cd64-44c5-a03e-0c7d217c6402.mp4,14137,8
-31.028887,22.828096,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000116407/10012020162535/MOVIE/M_10012020162535_0000000000116407_1_001-1.MP4,3980,8
43.137882,42.90952,YMIR_SANDBOX/2019-03-23/261/579/e7b01b19-b839-463d-a2ce-ba7a8c6ad1ea.mp4,27495,8
44.166515,-5.2216372,YMIR_SANDBOX/2019-08-26-GI S102/10407/50697/c181d7db-55da-4231-bb01-f446a71955cc.m2t.MP4,39703,8
32.87945,78.30845,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120701/M_06112020145711_0000000000120701_1_001-1.MP4,15740,8
9.858329,20.114807,YMIR_SANDBOX/2020-02-03/1188/3054/e16927a2-a0c8-4368-8411-97e94225ae2f.mp4,6400,8
-2.3950052,-6.9381385,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000116365/09012020161850/MOVIE/M_09012020161850_0000000000116365_1_001-1.MP4,4802,8
11.946027,33.489403,ERSA_SANDBOX/2019-11-13-v/116386/28102019203345/MOVIE/M_28102019203345_0000000000116386_1_001-1.MP4,9007,8
2.3850431,73.421295,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000126472/09262019124957/MOVIE/M_09262019124957_0000000000126472_1_001-1.MP4,8996,8
45.969467,48.43868,KARI_SANDBOX/2019-07-31-v/010000009271C16E9FCCA7ACA679E428D92D884109F1C91D9D45D94F_4.wmv,40917,8
-8.96545,50.910484,KARI_SANDBOX/2019-12-22-v/010000006F632E8723AF4B2DD69B68BEA5D7EE88F6870D0CDEF6CC25_2.wmv,34891,8
14.299024,72.071526,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130115/M_10022020131710_0000000000130115_1_001-1.MP4,7230,8
-59.75837,75.809364,KARI_SANDBOX/2019-07-31-v/01000000A4A027009FDEE14140D9A1915619EFD15C00308439F564FD_3.wmv,22156,8
34.888527,39.58692,YMIR_SANDBOX/2020-02-03/1252/3133/5882a5f9-aa21-475e-bb4a-cd40d0ae8cb0.mp4,2299,8
67.173035,19.31021,KARI_SANDBOX/2019-07-31-v/0100000013DEEA96BB5725093634058C5A96E0E4334D1009F6C5C367_1.wmv,38796,8
-0.2193123,58.574574,ERSA_SANDBOX/2019-11-13-v/88920/22082019103312/MOVIE/M_22082019103312_0000000000088920_1_001-1.MP4,16530,8
22.558043,76.30679,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127568/M_21112020195705_0000000000127568_1_001-1.MP4,20652,8
4.558632,37.24677,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114600/09282019152240/MOVIE/M_09282019152240_0000000000114600_1_001-1.MP4,21830,8
45.472008,56.55258,ERSA_SANDBOX/2019-11-13-v/110905/15102019201456/MOVIE/M_15102019201456_0000000000110905_1_001-1.MP4,14443,8
45.66168,-51.766243,KARI_SANDBOX/2019-12-22-v/01000000F39607F70A0B7172692A2A60F681D29AAE3D140D1D81782F_1.wmv,2010,8
-44.28788,22.769556,KARI_SANDBOX/2020-07-26-v/01000000532671F2D08C6A372FCE81C547EB36C09AA4D602CD8810B8_1.wmv,11634,8
-60.932472,48.02667,KARI_SANDBOX/2020-07-26-v/010000001C891FF48FBD5ED279E54111FC0EB93EE909E3733ED764E2_3.wmv,9080,8
-8.609855,69.42281,KARI_SANDBOX/2019-09-15-v-inflammed/01000000C6BC9A3E81789607AE7072F6D0137F9578A7E8ED358A96DF_1.wmv,16359,8
-26.586386,64.77754,KARI_SANDBOX/2019-09-15-v/0100000027F5EC01FE4E2B3CB321EF799177A0FB1E933B609AB7BD2A_1.wmv,33128,8
66.85301,-23.275284,ERSA_SANDBOX/2019-11-13-v/112688/19102019181602/MOVIE/M_19102019181602_0000000000112688_1_001-1.MP4,1180,8
-13.187855,41.98389,YMIR_SANDBOX/2019-07-28/401/1792/78d7db34-852b-4b7c-b6d6-5859a76fb268.mp4,26187,8
-11.1660185,64.94542,ERSA_SANDBOX/2019-11-13-v/101538/23092019114158/MOVIE/M_23092019114158_0000000000101538_1_001-1.MP4,13181,8
1.6655725,54.315807,ERSA_SANDBOX/2019-11-13-v/116818/09032019182313/MOVIE/M_09032019182313_0000000000116818_1_001-1.MP4,21612,8
0.56932205,47.600956,KARI_SANDBOX/2019-06-20-v/01000000EA3F3A3EE0339BD70F15536387D8D46F2A60E0537EC108C5_2.wmv,37355,8
-13.584377,13.618862,YMIR_SANDBOX/2019-09-29/774/2267/fecea4f6-4f42-4ae9-8cd8-81efd0b60f15.mp4,9210,8
4.6340666,58.39258,KARI_SANDBOX/2019-06-20-v/0100000052F15313804C1F7194F093ADFCBB1AFB7B947AF38690E105_3.wmv,44595,8
56.288094,-40.81043,KARI_SANDBOX/2019-06-20-v/0100000000548DA445AB1570579BC1F559D28BF178E57F34279A7960_1.wmv,8348,8
32.84715,-47.583225,KARI_SANDBOX/2019-06-20-v/010000004AFC1B8EEB02AE71B3BF2958612CDB3B01CD4D33E2627B5F_4.wmv,35367,8
40.343792,74.290924,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/118635/M_02112020122107_0000000000118635_1_001-1.MP4,23101,8
39.180214,23.977024,YMIR_SANDBOX/2019-05-15/472/1348/a8f29f87-a87a-4331-9515-822357706b6b.mp4,6181,8
37.890423,40.3561,YMIR_SANDBOX/2019-08-15/690/1968/56cf0b29-26aa-4f1d-99e7-0e4bc93ed661.mp4,13923,8
-21.454916,40.976627,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/128729/M_09292020202404_0000000000128729_1_001-1.MP4,4793,8
-28.474476,-57.89758,YMIR_SANDBOX/2019-09-29/827/2299/8c3d25cf-7713-42c8-bd63-6c2fa868a059.mp4,18441,8
44.494286,17.229464,KARI_SANDBOX/2019-06-20-v/01000000445D6BC4814C23132BF39B2261C311E145422BCB382CA24B_2.wmv,6362,8
-25.473211,30.048908,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000012901319/26112019184512/MOVIE/M_26112019184512_0000000012901319_1_001-1.MP4,2160,8
-41.3913,75.22132,ERSA_SANDBOX/2019-12-12-v/missing_metadata/112660/09232019164715/MOVIE/M_09232019164715_0000000000112660_1_001-1.MP4,12669,8
31.997726,33.09147,YMIR_SANDBOX/2019-11-19/30/2603/719e6037-0951-4eab-b6f7-db93b73c656e.mp4,11064,8
16.622236,11.069115,YMIR_SANDBOX/2019-11-19-GI S102/17866/134293/edf8cefb-c0da-4ae7-9c4d-ffb783179b71.mp4,22383,8
-18.009447,58.624275,KARI_SANDBOX/2019-06-20-v/010000008B497C20A17EF60D203F204B8B2C39F74681CC846C766D5D_1.wmv,26518,8
7.1802425,-12.834027,KARI_SANDBOX/2019-06-20-v/010000005975C286521737270B0615BEC9C839CABDFD31B30B808FF7_2.wmv,7314,8
11.047348,53.443226,KARI_SANDBOX/2019-05-27/01000000ADF7C14C2162313811CDF5CF6FF37860959A5A44AF30E894_2.wmv,50679,8
-0.604783,69.95329,KARI_SANDBOX/2019-06-20-v/01000000C91F1B9E1098EC236ADC65BB3A6805E0B1831B527E289579_1.wmv,13780,8
55.210194,0.8440377,ERSA_SANDBOX/2019-11-13-v/115888/27102019132942/MOVIE/M_27102019132942_0000000011588819_1_001-1.MP4,15829,8
-7.2608714,51.182964,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129342/M_25112020155355_0000000000129342_1_001-1.MP4,14349,8
6.720174,35.157116,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130690/M_10022020221515_0000000000130690_1_001-1.MP4,12033,8
43.15543,73.6714,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000128446/09302019171355/MOVIE/M_09302019171355_0000000000128446_1_001-1.MP4,15346,8
-2.7287762,43.17951,ERSA_SANDBOX/2019-11-13-v/94994/06092019104940/MOVIE/M_06092019104940_0000000000094994_1_001-1.MP4,12260,8
27.61728,47.927402,YMIR_SANDBOX/2019-05-15/462/1373/fe350b4f-7d7d-4e78-858c-af5862d52fed.mp4,1566,8
2.9915807,85.26691,YMIR_SANDBOX/2019-09-29/827/2299/8c3d25cf-7713-42c8-bd63-6c2fa868a059.mp4,7148,8
1.0701386,-18.353376,KARI_SANDBOX/2019-07-31-v/01000000CF8E3C504D2150FD3EF07C450D383F6E51644B04508ECB7F_1.wmv,27339,8
-7.090279,10.556292,ERSA_SANDBOX/2019-11-13-v/116818/09032019182313/MOVIE/M_09032019182313_0000000000116818_1_001-1.MP4,13348,8
-17.863594,37.250854,KARI_SANDBOX/2019-05-27/01000000C0089CD7C13D873C312ECAA3C0F02187C5837916AE78F530_1.wmv,17012,8
51.951797,-3.79845,KARI_SANDBOX/2020-04-26-v/01000000E31CC17BF6B7657A94A8F684442E17FFE9F8BC930919070A_2.wmv,31072,8
23.604305,61.448765,KARI_SANDBOX/2019-05-27/01000000D14BEC5BD9568E947DC5F265382AEDBCCC8C73F30734FFE1_3.wmv,3001,8
26.52214,76.03996,KARI_SANDBOX/2019-09-15-v/0100000026294D53B5E7D240BB5C10C0032C10B72959EE067A01FCD5_1.wmv,1487,8
18.755573,83.392235,KARI_SANDBOX/2019-09-15-v/01000000135BC07FF520565EC11256F3DB6864449F1EB71B187BC4B7_1.wmv,22651,8
15.0846195,43.82743,ERSA_SANDBOX/2019-11-13-v/96580/10092019133123/MOVIE/M_10092019133123_000000000096580-_1_001-1.MP4,5199,8
28.012457,76.32233,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/128947/M_25112020075312_0000000012894720_1_001-1.MP4,7376,8
20.534481,53.051857,YMIR_SANDBOX/2020-02-03/1252/3133/5882a5f9-aa21-475e-bb4a-cd40d0ae8cb0.mp4,10213,8
-10.970042,80.56337,YMIR_SANDBOX/2019-08-07/516/1858/6aad2968-cd64-44c5-a03e-0c7d217c6402.mp4,6257,8
7.132738,-17.456371,ERSA_SANDBOX/2019-11-13-v/115273/08302019165708/MOVIE/M_08302019165708_0000000000115273_1_001-1.MP4,13277,8
2.2103307,45.15657,KARI_SANDBOX/2019-07-31-v/01000000404B7B2C6C0E96EFDB6BB52D8A12EDAEB9732926D6F07C58_1.wmv,19706,8
40.28327,61.72379,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114600/09282019152240/MOVIE/M_09282019152240_0000000000114600_1_001-1.MP4,12623,8
37.33164,82.98037,KARI_SANDBOX/2019-09-15-v/01000000326DC1814D4C55A90E043EF5B732E719A6AE1130383ED981_2.wmv,13258,8
-0.83738923,-21.65241,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000123244/13112019174533/MOVIE/M_13112019174533_0000000000123244_1_001-1.MP4,335,8
61.68333,-47.197033,YMIR_SANDBOX/2020-02-03/1299/3253/ce00d6e9-008d-435f-9e5f-62c7bf866ee3.mp4,133,8
32.31766,-20.402452,ERSA_SANDBOX/2019-11-13-v/94849/06092019085018/MOVIE/M_06092019085018_0000000000094849_1_001-1.MP4,3070,8
30.886604,51.32695,YMIR_SANDBOX/2019-03-25/239/491/c320d175-9e93-4a01-8e0a-5693aa823cb4.mp4,27111,8
30.906805,76.82061,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114512/09272020081611/MOVIE/M_09272020081611_0000000000114512_1_001-1.MP4,35769,8
-16.3918,48.447403,KARI_SANDBOX/2019-07-31-v/0100000013B5BE00CDB0EC305CD0B8C8893CC6D43154B67F81E6E04B_1.wmv,27122,8
-2.029106,69.31217,KARI_SANDBOX/2019-06-20-v/010000000850ED04BCE828795F1BA8CA0FA8A34BB8DB03A59946F9C4_1.wmv,8750,8
15.112478,91.74523,KARI_SANDBOX/2019-09-15-v/01000000A76201190B5EDBF95E8D085606FE143399C8C06B03854D7A_1.wmv,3900,8
-3.2093208,71.980644,ERSA_SANDBOX/2019-11-13-v/90272/26082019091633/MOVIE/M_26082019091633_0000000000090272_1_001-1.MP4,30088,8
-16.421041,52.97886,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118355/01112019193301/MOVIE/M_01112019193301_0000000000118355_1_001-1.MP4,24751,8
4.415562,59.582417,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000120040/06112019100911/MOVIE/M_06112019100911_0000000000120040_1_001-1.MP4,14568,8
16.972427,74.19514,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140862/M_18122020093604_0000000000140862_1_001-1.MP4,5763,8
-7.819318,-44.545223,KARI_SANDBOX/2019-06-20-v/010000003BE091B32288E9A2EA54CFAD9213A31489B9DFF166959DBE_1.wmv,39600,8
32.131306,42.052452,YMIR_SANDBOX/2020-02-03/1154/2933/16f65e05-c9cd-4be3-b1b4-8f95f1e325d2.mp4,413,8
-50.813934,14.621105,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141062/M_10232020215651_0000000000141062_1_001-1.MP4,7899,8
1.2650441,46.852177,ERSA_SANDBOX/2020-09-01-colonoscopy-v/with_findings/0000000000101710/22092020173358/MOVIE/M_22092020173358_0000000000101710_1_001-1.MP4,14535,8
3.2078202,51.943,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000130579/29112019202214/MOVIE/M_29112019202214_0000000000130579_1_001-1.MP4,16183,8
21.859156,49.257538,YMIR_SANDBOX/2019-08-15/703/1981/80a7b043-bd2a-4a21-bff3-825367c2e820.mp4,19076,8
36.73643,55.07476,KARI_SANDBOX/2019-09-15-v/01000000CE98F08CA8C4239396CA6D4AE4A960D1E31976979C4CB256_1.wmv,9175,8
-5.4237123,34.635128,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140437/M_11212020182702_0000000000140437_1_001-1.MP4,1950,8
-4.3837457,86.351135,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139796/M_10212020195556_0000000000139796_1_001-1.MP4,9228,8
-3.8489,66.16348,YMIR_SANDBOX/2020-02-03/1292/3248/00fc5562-1765-4a26-84fe-3b83178cd64c.mp4,17673,8
25.640825,88.70586,ERSA_SANDBOX/2019-11-13-v/116333/28102019185600/MOVIE/M_28102019185600_0000000000116333_1_001-1.MP4,3526,8
6.6009727,43.284176,ERSA_SANDBOX/2019-12-12-v/missing_metadata/104360/09302019080329/MOVIE/M_09302019080329_0000000000104360_1_001-1.MP4,4468,8
30.68768,81.544395,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130115/M_10022020131710_0000000000130115_1_001-1.MP4,12712,8
-5.305254,40.660572,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140147/M_11212020101136_0000000000140147_1_001-1.MP4,15581,8
-15.130176,50.898617,KARI_SANDBOX/2020-07-26-v/01000000320BDC3AE48ED3210CF7EDC8BEC95DB4D0D35C7357605FBD_1.wmv,13962,8
29.978434,39.894703,YMIR_SANDBOX/2020-02-03/1299/3253/ce00d6e9-008d-435f-9e5f-62c7bf866ee3.mp4,4148,8
44.62759,55.758286,KARI_SANDBOX/2019-06-20-v/0100000079572F876089D37C7256F7E5441FEBBFAC92544679ED0875_1.wmv,37405,8
26.943264,50.106205,YMIR_SANDBOX/2020-02-03/1253/3134/49b0cec6-e19a-4f89-b5b2-2ac1f3641bd0.mp4,3313,8
-2.4348164,-24.24916,YMIR_SANDBOX/2020-02-03/1273/3185/ed87c6b3-f1d7-427c-a8fe-a56958302c2c.mp4,37031,8
11.903588,103.97603,KARI_SANDBOX/2019-06-20-v/01000000A1E3FA636D3C13889D10103D63AF360D0E5F6393ED3539B9_4.wmv,19892,8
40.31843,-49.759834,KARI_SANDBOX/2019-05-27/0100000013F1C205A268A92BD43C8CC697CDAC0DAE3A2D91744342AF_2.wmv,14431,8
44.362118,17.259716,KARI_SANDBOX/2019-05-27/01000000881FDF56AFBB5C917C15BD6550AD969A53E9ED50E89D197F_5.wmv,2028,8
52.150135,39.22107,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139814/M_16122020141004_0000000000139814_1_001-1.MP4,8953,8
1.7283181,35.79043,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125129/M_09212020222828_0000000000125129_1_001-1.MP4,6620,8
32.952164,57.184486,YMIR_SANDBOX/2019-11-19-GI S102/17725/133958/c88d6bcc-1f8f-4c12-9979-0b084e6dea8e.mp4,12787,8
-5.996767,36.762104,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142846/M_10272020201302_0000000000142846_1_001-1.MP4,2041,8
35.299545,31.349482,YMIR_SANDBOX/2019-08-07/529/1865/7cc1a4fd-f05d-48ce-b960-41717df0bead.mp4,5776,8
20.73461,80.88401,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130016/28112019210205/MOVIE/M_28112019210205_0000000000130016_1_001-1.MP4,7005,8
28.047485,42.745537,YMIR_SANDBOX/2019-04-23/295/720/c903690d-5eba-4c58-b3b1-c71f29f221b2.mp4,11535,8
32.56488,84.552216,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000130933/30112019143447/MOVIE/M_30112019143447_0000000000130933_1_001-1.MP4,5874,8
43.522842,42.607407,YMIR_SANDBOX/2020-02-03/1128/2925/70cc90d5-11e4-49be-96e6-017e6d155705.mp4,11996,8
-28.781013,39.83294,KARI_SANDBOX/2019-09-15-v-inflammed/01000000B4AD9116D93ED49DFB5FB4A55BD995CAF01BC86ED6B1C604_1.wmv,29219,8
51.864857,42.699966,KARI_SANDBOX/2019-07-31-v/0100000001D7F7588A7C4CCA92A7655933CDA9EF0267661AB0C15217_1.wmv,7652,8
12.735409,32.9027,ERSA_SANDBOX/2019-11-13-v/115826/26102019184700/MOVIE/M_26102019184700_0000000011582619_1_001-1.MP4,13287,8
-8.318795,45.253437,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000130647/10052019102222/MOVIE/M_10052019102222_0000000000130647_1_001-1.MP4,9089,8
40.072395,-49.814777,KARI_SANDBOX/2019-09-15-v/01000000BDB8DD94E81B6EAE30175ACFD92A5C169F331718C1DE9E8B_2.wmv,15577,8
-9.506471,64.01309,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124344/M_14112020221911_0000000000124344_1_001-1.MP4,12714,8
25.354864,78.583694,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115292/08292020214531/MOVIE/M_08292020214531_0000000000115292_1_001-1.MP4,20643,8
16.601656,11.112196,YMIR_SANDBOX/2019-11-19-GI S102/17866/134293/edf8cefb-c0da-4ae7-9c4d-ffb783179b71.mp4,22391,8
3.4065664,83.650734,KARI_SANDBOX/2020-01-26-v-inflammed/010000000BBC6347624E38AEF977E2639CEB5417B10F73700DE76E9C_2.wmv,1869,8
49.11461,-51.351067,YMIR_SANDBOX/2019-05-15/464/1371/b3b25c67-04b0-484b-b4bb-db94c85fec07.mp4,12512,8
7.020286,97.80668,KARI_SANDBOX/2019-07-31-v/010000000EDFE5198059F447C088F7154B3733155CE0F635BED4751C_2.wmv,25982,8
-19.49589,38.89625,YMIR_SANDBOX/2019-11-19-GI S102/17683/133940/2b6e11db-0205-423f-9d83-3007c83e8d25.mp4,57261,8
51.337833,-53.757183,YMIR_SANDBOX/2019-04-23/295/720/c903690d-5eba-4c58-b3b1-c71f29f221b2.mp4,3426,8
13.254885,-15.14893,KARI_SANDBOX/2019-06-20-v/01000000C06E509F2B09C8F227A91FA9CB01F54C5FEAC5BC104826D3_1.wmv,4460,8
14.83978,-39.38498,KARI_SANDBOX/2019-05-27/010000009B89EC2F861C8254F629FEFA9B05B0098727A94C9275C1F8_2.wmv,55076,8
-2.077538,33.10363,KARI_SANDBOX/2019-09-15-v/01000000D0B9E3148BA84E60B5021E33007858DAFBCF7E23775A3F86_1.wmv,34149,8
8.446363,76.41971,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000113848/08262020192546/MOVIE/M_08262020192546_0000000000113848_1_001-1.MP4,15826,8
71.35099,-58.320354,KARI_SANDBOX/2019-06-20-v/0100000036638C0F9A56CB90117107DD4FCE743C6E36784A3C2F3492_2.wmv,10910,8
34.933884,77.38673,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000130993/10052019165401/MOVIE/M_10052019165401_0000000000130993_1_001-1.MP4,3482,8
64.37487,2.2863734,KARI_SANDBOX/2020-07-26-v/010000003FCF71E871FD78E8C7C3DC28670DDF9DBAA9DCDF2D73F8A9_1.wmv,8906,8
-14.186391,0.3823361,KARI_SANDBOX/2019-09-15-v-inflammed/01000000D788B54A762851B032283D4938C9C50BB7F13303806BDD0C_3.wmv,7757,8
-34.719147,99.63779,KARI_SANDBOX/2019-09-15-v-inflammed/01000000E0912371558CA8F6F0A40A9C8BDD66BF92DDC685C5D89911_1.wmv,36596,8
5.484893,-14.8975115,KARI_SANDBOX/2020-07-26-v/01000000900F476831C2B65140555B958F02A4934F3DDD43A172A3F0_1.wmv,21491,8
29.773937,72.35562,KARI_SANDBOX/2020-07-26-v/0100000087806169D65EF69A1F8618063EDB205CFEA48AC498EE1250_1.wmv,19942,8
-34.53732,59.447227,KARI_SANDBOX/2019-06-20-v/01000000E3739063C3847C997C369D5E52AC199F1448550C47D74CC4_1.wmv,48416,8
30.789125,37.606613,YMIR_SANDBOX/2020-02-03/1292/3248/00fc5562-1765-4a26-84fe-3b83178cd64c.mp4,6123,8
28.606861,-55.094315,KARI_SANDBOX/2020-06-15-v/01000000AA40A8734343A61BD64D25E18F4A06D90197D29E6F4EA0A0_1.wmv,34453,8
10.602218,-8.748798,KARI_SANDBOX/2019-09-15-v/01000000CE98F08CA8C4239396CA6D4AE4A960D1E31976979C4CB256_1.wmv,18045,8
9.177846,45.57361,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000123531/09192019132647/MOVIE/M_09192019132647_0000000000123531_1_001-1.MP4,1202,8
-10.417272,13.479376,ERSA_SANDBOX/2019-11-13-v/94994/06092019104940/MOVIE/M_06092019104940_0000000000094994_1_001-1.MP4,13120,8
-12.738315,32.41089,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119843/M_04112020164829_0000000000119843_1_001-1.MP4,9952,8
32.360718,33.898155,YMIR_SANDBOX/2020-02-03/1136/2928/33be50dd-0ac1-441b-80ba-1af982b4fa56.mp4,4770,8
-30.863636,64.875946,KARI_SANDBOX/2019-06-20-v/0100000068C14FD9CE7FA1E6B91372EA3E6FBCA32229E8F557C42457_2.wmv,21586,8
-3.2150853,72.06054,ERSA_SANDBOX/2019-11-13-v/90272/26082019091633/MOVIE/M_26082019091633_0000000000090272_1_001-1.MP4,30058,8
37.16686,-48.003323,YMIR_SANDBOX/2019-08-15/713/1985/36776c4f-c469-4b36-bd05-0d317307bd85.mp4,33310,8
60.649807,2.823088,KARI_SANDBOX/2019-09-15-v/0100000073924B79DB3C314AB42571AEE87D3E933633952E238A5897_3.wmv,21300,8
32.0964,35.75065,KARI_SANDBOX/2019-07-31-v/0100000029DB49894888186E1340A578D6577548431585BEFFDABFE3_1.wmv,2183,8
26.783379,51.08708,YMIR_SANDBOX/2019-05-26/143/1397/538881a7-f316-4678-ab84-6d6ed040815f.mp4,20089,8
48.527504,38.63073,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126136/M_10232020193540_0000000000126136_1_001-1.MP4,4589,8
10.308572,54.317867,KARI_SANDBOX/2019-09-15-v/0100000030FC4881B0B44CA7215D0DED91DD745075FC1D1022279065_1.wmv,14391,8
37.17107,46.99288,KARI_SANDBOX/2019-09-15-v-inflammed/01000000CEFB92AE88AE1B5491F5E4072940BFA089E270621793E5B6_1.wmv,1872,8
-7.8108177,6.0608416,YMIR_SANDBOX/2020-01-08-GI S102/18875/156277/5920dd2f-b9b6-49cf-99c7-edfdfd9eba1d.mp4,39638,8
9.568164,-43.184387,KARI_SANDBOX/2019-09-15-v/010000008C13E2E472AFCE185F7C7838BBFCD90A44BB02B50342DE91_1.wmv,21772,8
59.770218,30.397799,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130303/10042019121819/MOVIE/M_10042019121819_0000000000130303_1_001-1.MP4,3405,8
14.795029,71.79825,KARI_SANDBOX/2019-09-15-v/01000000D0B9E3148BA84E60B5021E33007858DAFBCF7E23775A3F86_1.wmv,17497,8
-6.235349,66.63953,KARI_SANDBOX/2019-09-15-v-inflammed/01000000C4AD4AE4A1290FA0FABA5CDE79F2D1F7EABB1877912CC953_1.wmv,31754,8
-0.38312122,-8.708991,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123248/M_09172020141025_0000000000123248_1_001-1.MP4,20049,8
4.4693837,52.321903,ERSA_SANDBOX/2019-12-12-v/missing_metadata/108204/09132019110203/MOVIE/M_09132019110203_0000000000108204_1_001-1.MP4,8860,8
9.107225,85.87174,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117858/31102019195513/MOVIE/M_31102019195513_0000000000117858_1_001-1.MP4,11733,8
67.41866,15.716693,ERSA_SANDBOX/2019-11-13-v/111208/16102019124245/MOVIE/M_16102019124245_0000000000111208_1_001-1.MP4,20343,8
4.4870973,76.53279,KARI_SANDBOX/2019-07-31-v/01000000DA9A64B846012AEE876D679F557D0D90241AAA126DD416F2_1.wmv,30389,8
28.69005,37.8504,YMIR_SANDBOX/2019-09-29/787/2269/efbbb10b-367d-4698-94e5-2c7bbf2e5665.mp4,14006,8
1.2298036,58.24063,ERSA_SANDBOX/2020-03-29-v/no_findings/0000000000005601/15012020105752/MOVIE/M_15012020105752_0000000000005601_1_001-1.MP4,22063,8
-2.1625044,5.626204,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141062/M_10232020215651_0000000000141062_1_001-1.MP4,7887,8
44.584476,-3.2862568,YMIR_SANDBOX/2019-09-29/859/2321/58712d31-87ee-4c12-8024-7cdafc49bc32.mp4,10447,8
48.36283,43.119904,ERSA_SANDBOX/2020-01-14-v/unclassified_metadata/0000000000135953/10172019163546/MOVIE/M_10172019163546_0000000000135953_1_001-1.MP4,11189,8
18.590633,-19.98804,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000130644/10052019095633/MOVIE/M_10052019095633_0000000000130644_1_001-1.MP4,3322,8
22.674068,61.68992,YMIR_SANDBOX/2019-08-15/693/1971/793d3949-8b7b-4298-8b6a-6bda053c8feb.mp4,5740,8
4.6671586,-9.265582,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141071/M_18122020160751_0000000000141071_1_001-1.MP4,7463,8
-9.057483,63.17845,ERSA_SANDBOX/2019-12-12-v/missing_metadata/111629/09212019102434/MOVIE/M_09212019102434_0000000000111629_1_001-1.MP4,23011,8
30.754662,50.538063,YMIR_SANDBOX/2020-02-03/1253/3134/49b0cec6-e19a-4f89-b5b2-2ac1f3641bd0.mp4,5539,8
-0.9168406,63.039894,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000124564/09212019133740/MOVIE/M_09212019133740_0000000000124564_1_001-1.MP4,15133,8
2.6091774,74.39549,KARI_SANDBOX/2019-07-31-v/0100000036DA582A68FA9BF83320D98E5A65C395C093CFF702953AB7_1.wmv,17303,8
-12.941089,27.836046,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001285/11092019184603/MOVIE/M_11092019184603_0000000000001285_1_001-1.MP4,3956,8
12.037813,38.650917,ERSA_SANDBOX/2019-11-13-v/1113083/21102019101621/MOVIE/M_21102019101621_0000000001113083_1_001-1.MP4,20364,8
-1.8622513,80.81079,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000004173/11162019135510/MOVIE/M_11162019135510_0000000000004173_1_001-1.MP4,20010,8
-6.064723,78.522385,KARI_SANDBOX/2019-06-20-v/01000000CAF5A2971CA5934346F8C1C7EEAB1FD622E871C31F585097_1.wmv,11020,8
34.696503,43.274944,YMIR_SANDBOX/2020-02-03/1253/3134/49b0cec6-e19a-4f89-b5b2-2ac1f3641bd0.mp4,9734,8
-10.312926,51.596436,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127362/M_21112020130600_0000000000127362_1_001-1.MP4,3459,8
-4.0214553,51.555073,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000124909/17112019134221/MOVIE/M_17112019134221_0000000000124909_1_001-1.MP4,14460,8
40.205124,-49.28281,YMIR_SANDBOX/2019-11-19-GI S102/17725/133958/c88d6bcc-1f8f-4c12-9979-0b084e6dea8e.mp4,329,8
35.00249,87.313034,KARI_SANDBOX/2019-05-27/01000000601AAA43562812FEC3F6712C71214667BBD44A213A95273F_10.wmv,15014,8
41.617424,46.371773,YMIR_SANDBOX/2019-07-28/401/1792/78d7db34-852b-4b7c-b6d6-5859a76fb268.mp4,15452,8
58.004982,-44.10823,KARI_SANDBOX/2019-05-27/01000000601AAA43562812FEC3F6712C71214667BBD44A213A95273F_2.wmv,17705,8
-12.866806,16.390312,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129342/M_25112020155355_0000000000129342_1_001-1.MP4,10227,8
5.9071016,-16.5467,KARI_SANDBOX/2019-06-20-v/01000000756C8DA0DCC2386F4EBF0D523AD6F1FA2DCB943F8A667626_5.wmv,24683,8
10.594447,-8.282871,KARI_SANDBOX/2019-07-31-v/010000000EDFE5198059F447C088F7154B3733155CE0F635BED4751C_2.wmv,38901,8
-12.788706,-1.1027614,KARI_SANDBOX/2019-06-20-v/01000000E3739063C3847C997C369D5E52AC199F1448550C47D74CC4_1.wmv,45949,8
6.6983657,-12.526734,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000122376/09162019210539/MOVIE/M_09162019210539_0000000000122376_1_001-1.MP4,10825,8
53.110287,34.220406,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001579/11102019151133/MOVIE/M_11102019151133_0000000000001579_1_001-1.MP4,548,8
3.069008,66.15355,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118127/01112019131921/MOVIE/M_01112019131921_0000000011812719_1_001-1.MP4,9147,8
2.715968,33.424118,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000112245/08222020222141/MOVIE/M_08222020222141_0000000000112245_1_001-1.MP4,17486,8
12.715285,81.27843,KARI_SANDBOX/2019-06-20-v/01000000A1E3FA636D3C13889D10103D63AF360D0E5F6393ED3539B9_4.wmv,8712,8
-2.552018,-12.316121,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000122793/09172019163259/MOVIE/M_09172019163259_0000000000122793_1_001-1.MP4,10520,8
-58.639812,3.930977,KARI_SANDBOX/2019-06-20-v/01000000FAE9E126AE52E7DED0D37F69458CE8866125ED5C9B36BFC3_7.wmv,37840,8
53.91236,-49.83822,YMIR_SANDBOX/2019-04-23/295/720/c903690d-5eba-4c58-b3b1-c71f29f221b2.mp4,22427,8
-14.699253,45.499065,KARI_SANDBOX/2019-09-15-v/010000003BC6697D3A645AF88CA8FADE1F4C2CE27520FEDCBE9BD344_2.wmv,25808,8
19.601377,96.58583,KARI_SANDBOX/2019-09-15-v/01000000079FD29EF6DABF2BBFF8722C8338C867184884DE05E693A4_1.wmv,13019,8
40.779736,46.949818,YMIR_SANDBOX/2019-11-19/1026/2700/78c611a0-a957-43de-ab0b-838c6636f441.mp4,27611,8
-17.835695,58.26234,KARI_SANDBOX/2019-06-20-v/01000000EF63C52EAA1EAF708E3F9198254F55239F28BAFF2980F427_1.wmv,12679,8
18.778353,51.866444,KARI_SANDBOX/2019-06-20-v/010000008B497C20A17EF60D203F204B8B2C39F74681CC846C766D5D_1.wmv,26584,8
28.753454,83.35481,ERSA_SANDBOX/2019-11-13-v/92425/30082019191538/MOVIE/M_30082019191538_0000000000092425_1_001-1.MP4,12510,8
29.60589,53.471466,YMIR_SANDBOX/2019-08-07/495/1840/1bd203fa-9f1c-4447-b15a-fc14dbce2dd7.mp4,21921,8
12.259071,45.663055,YMIR_SANDBOX/2019-08-15/690/1968/56cf0b29-26aa-4f1d-99e7-0e4bc93ed661.mp4,701,8
19.261045,92.68549,KARI_SANDBOX/2019-07-31-v/01000000DC7A4B00AD47E0798B36C3C8F7D15DA2053B4737EB9C3F4A_1.wmv,8210,8
4.9821086,61.73452,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130016/28112019210205/MOVIE/M_28112019210205_0000000000130016_1_001-1.MP4,6804,8
30.328539,33.602165,YMIR_SANDBOX/2020-02-03/1299/3253/ce00d6e9-008d-435f-9e5f-62c7bf866ee3.mp4,8466,8
10.862637,57.700302,ERSA_SANDBOX/2019-11-13-v/101545/23092019123634/MOVIE/M_23092019123634_0000000000101545_1_001-1.MP4,5876,8
29.58711,20.338701,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129281/M_25112020135833_0000000000129281_1_001-1.MP4,3596,8
-17.005835,70.85403,YMIR_SANDBOX/2019-03-23/261/579/e7b01b19-b839-463d-a2ce-ba7a8c6ad1ea.mp4,14865,8
23.417963,85.65849,KARI_SANDBOX/2019-07-31-v/01000000DF668689BE1ADD189DBB4686C607FF1F8F46DF68A61D1F34_1.wmv,13168,8
13.908315,80.500824,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118615/09072019125312/MOVIE/M_09072019125312_0000000000118615_1_001-1.MP4,9031,8
-6.116068,30.904808,ERSA_SANDBOX/2019-11-13-v/101013/21092019155916/MOVIE/M_21092019155916_0000000000101013_1_001-1.MP4,10674,8
52.96557,48.596077,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/144441/M_12022020084209_0000000000144441_1_001-1.MP4,15360,8
4.7009287,90.23519,KARI_SANDBOX/2019-09-15-v/010000004957B21DC666EB29F3C1D1F0D4C17B9CDDC57D57D33C14DA_2.wmv,5528,8
23.85076,58.45564,YMIR_SANDBOX/2019-08-15/690/1968/56cf0b29-26aa-4f1d-99e7-0e4bc93ed661.mp4,10453,8
51.91202,-3.0698507,KARI_SANDBOX/2019-07-31-v/0100000061E75F35988B83B3CB44BF150354A31D7C1E34D82AA37DB3_1.wmv,14453,8
23.46471,46.74745,YMIR_SANDBOX/2019-03-02/245/508/cde365f4-fed4-48a2-9fec-46b6d19cdce6.mp4,12617,8
70.552025,9.572482,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138819/M_14122020152414_0000000000138819_1_001-1.MP4,1035,8
25.112705,54.937916,YMIR_SANDBOX/2020-02-03/1261/3147/4bd50fe9-0696-44f5-9d7e-1f6b86636c1a.mp4,20715,8
-3.6088417,58.3822,ERSA_SANDBOX/2019-11-13-v/116821/09032019180346/MOVIE/M_09032019180346_0000000000116821_1_001-1.MP4,2226,8
-27.435768,-69.75488,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000124564/09212019133740/MOVIE/M_09212019133740_0000000000124564_1_001-1.MP4,22835,8
41.59318,63.04244,ERSA_SANDBOX/2020-03-29-v/with_findings/0000000000025558/01072020124421/MOVIE/M_01072020124421_0000000000025558_1_001-1.MP4,895,8
9.577562,66.07585,YMIR_SANDBOX/2019-11-19/1007/2689/d2b045d4-9d4d-450b-bef0-f7adfdd7f1d6.mp4,15798,8
-12.375853,44.626675,KARI_SANDBOX/2019-06-20-v/0100000038BC4BA78ECA5148D7BDBF38899FC5992D85FA4C44F9583F_1.wmv,20687,8
-12.220454,9.493988,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123957/M_10182020155736_0000000000123957_1_001-1.MP4,14514,8
-7.4891,47.271233,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118127/01112019131921/MOVIE/M_01112019131921_0000000011812719_1_001-1.MP4,8953,8
20.207813,92.96308,KARI_SANDBOX/2019-09-15-v-inflammed/01000000D788B54A762851B032283D4938C9C50BB7F13303806BDD0C_3.wmv,2790,8
23.388067,28.551832,ERSA_SANDBOX/2019-11-13-v/111660/17102019123301/MOVIE/M_17102019123301_0000000000111660_1_001-1.MP4,2300,8
4.904154,41.490074,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145922/M_12052020103611_0000000000145922_1_001-1.MP4,16859,8
18.341217,22.738476,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120036/M_09102020121115_0000000000120036_1_001-1.MP4,4075,8
-32.8927,38.213444,KARI_SANDBOX/2019-05-27/01000000DA7777520030053869F404AB268C81DC19960BDFC77FFE6D_1.wmv,27405,8
32.33454,-13.828481,KARI_SANDBOX/2019-06-20-v/010000006DC8321CC4FAF66668D053F6AD946837549776B0D999F0E6_1.wmv,4732,8
8.76389,43.07005,KARI_SANDBOX/2019-05-27/010000002DD7B2EBF0F282D5C2AC8954E82C81FAC9C637B2C3B7E1F3_1.wmv,30709,8
27.259903,71.68173,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145115/M_29122020081129_0000000000145115_1_001-1.MP4,473,8
-2.195901,62.124462,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000134500/09122019134249/MOVIE/M_09122019134249_0000000000134500_1_001-1.MP4,15196,8
71.417,-57.211628,KARI_SANDBOX/2019-06-20-v/0100000036638C0F9A56CB90117107DD4FCE743C6E36784A3C2F3492_2.wmv,22039,8
6.67932,43.385197,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145115/M_29122020081129_0000000000145115_1_001-1.MP4,9678,8
-2.516336,60.27189,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120788/M_06112020163003_0000000000120788_1_001-1.MP4,7841,8
-17.718174,74.333084,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000127488/09282019105156/MOVIE/M_09282019105156_0000000000127488_1_001-1.MP4,15861,8
-11.767007,66.953156,YMIR_SANDBOX/2019-08-07/495/1840/1bd203fa-9f1c-4447-b15a-fc14dbce2dd7.mp4,17396,8
2.5571165,71.46998,KARI_SANDBOX/2019-07-31-v/01000000845D5999A590D16F7AF096A7E49E7B03B443292F14A57FC3_11.wmv,4988,8
24.735374,62.803093,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000127971/09292019124924/MOVIE/M_09292019124924_0000000000127971_1_001-1.MP4,7640,8
43.986565,-48.885147,KARI_SANDBOX/2019-06-20-v/0100000036638C0F9A56CB90117107DD4FCE743C6E36784A3C2F3492_2.wmv,27130,8
-46.252975,20.808584,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130303/10042019121819/MOVIE/M_10042019121819_0000000000130303_1_001-1.MP4,9470,8
47.035877,13.088004,KARI_SANDBOX/2019-06-20-v/010000006DC8321CC4FAF66668D053F6AD946837549776B0D999F0E6_1.wmv,20467,8
28.655548,49.428017,YMIR_SANDBOX/2019-09-29/789/2271/2d653299-366b-4b3f-835b-c2e7f8352149.mp4,22682,8
31.63004,27.686913,ERSA_SANDBOX/2019-11-13-v/90719/27082019093856/MOVIE/M_27082019093856_0000000000090719_1_001-1.MP4,19297,8
17.50375,9.149777,KARI_SANDBOX/2019-05-27/010000004167CF1026AA34CC2B0474189331BC9533AB9AEFFB4AB0F6_2.wmv,7446,8
-20.054325,51.127975,YMIR_SANDBOX/2019-08-07/516/1858/6aad2968-cd64-44c5-a03e-0c7d217c6402.mp4,16589,8
-0.25267857,50.72138,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145360/M_29122020155516_0000000000145360_1_001-1.MP4,11063,8
42.68851,-5.88118,KARI_SANDBOX/2019-05-27/010000009B89EC2F861C8254F629FEFA9B05B0098727A94C9275C1F8_2.wmv,23363,8
-5.3038454,51.646843,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141062/M_10232020215651_0000000000141062_1_001-1.MP4,1941,8
-17.585354,64.42604,KARI_SANDBOX/2019-09-15-v/010000002648BDBEE2B544088D65E7335B30A4216BACE8BB9C429A3D_1.wmv,3182,8
30.8761,34.34156,YMIR_SANDBOX/2019-04-23/307/733/4eade377-aa37-412e-bf6c-942392f6e3b7.mp4,3486,8
32.16988,-45.537914,KARI_SANDBOX/2019-05-27/01000000DBF0AFAD19438E91021A9B1CD43A85DA6084DB4E1A4886D0_3.wmv,20559,8
19.542528,36.61879,YMIR_SANDBOX/2019-11-19/924/2646/a2ad63fa-cb2b-444c-8b9a-b4661614d1b2.mp4,1098,8
25.590448,50.034264,YMIR_SANDBOX/2019-08-10/619/1909/39681bb8-4176-44c3-97e7-6a2d231f54f0.mp4,18497,8
19.973986,7.0647807,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000130895/30112019141544/MOVIE/M_30112019141544_0000000000130895_1_001-1.MP4,590,8
41.72995,73.32723,KARI_SANDBOX/2019-12-22-v/01000000716D96DC07608F95169301262A478105E295631C9C2654F0_3.wmv,23839,8
4.7310233,77.85295,ERSA_SANDBOX/2019-11-13-v/109384/08162019192840/MOVIE/M_08162019192840_0000000000109384_1_001-1.MP4,16297,8
28.198086,43.014156,YMIR_SANDBOX/2019-04-23/292/716/e414c1f7-6d72-47fe-92da-bcf5d5707f2b.mp4,18958,8
-25.010836,-61.6051,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140445/M_11212020184154_0000000000140445_1_001-1.MP4,8461,8
2.591379,91.21265,KARI_SANDBOX/2021-01-12-v/010000004B0E1D284CF4D00DB8A46B93A24B8AA2518636D6BFD75A54_2.wmv,14543,8
72.27818,-61.271393,KARI_SANDBOX/2019-06-20-v/0100000036638C0F9A56CB90117107DD4FCE743C6E36784A3C2F3492_2.wmv,11216,8
-8.996529,49.756756,ERSA_SANDBOX/2019-11-13-v/94994/06092019104940/MOVIE/M_06092019104940_0000000000094994_1_001-1.MP4,12483,8
41.407375,69.62971,KARI_SANDBOX/2019-07-31-v/01000000E7592FE367C5B9E77BFBB3337E44AAC00A0D7BB087E18842_1.wmv,284,8
3.3764334,77.72866,ERSA_SANDBOX/2019-11-13-v/114179/23102019161537/MOVIE/M_23102019161537_0000000000114179_1_001-1.MP4,17674,8
26.330416,25.660856,KARI_SANDBOX/2019-07-31-v/01000000B7330B6D290A3EB2661F4E23FA1B2611223B453591B13F99_1.wmv,736,8
29.153643,85.53917,KARI_SANDBOX/2019-07-31-v/0100000036DA582A68FA9BF83320D98E5A65C395C093CFF702953AB7_1.wmv,91,8
17.622757,77.320625,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118112/09052020121623/MOVIE/M_09052020121623_0000000000118112_1_001-1.MP4,23712,8
36.590977,54.541996,KARI_SANDBOX/2019-06-20-v/010000004AFC1B8EEB02AE71B3BF2958612CDB3B01CD4D33E2627B5F_4.wmv,31031,8
-41.9551,53.461494,KARI_SANDBOX/2019-07-31-v/0100000001D7F7588A7C4CCA92A7655933CDA9EF0267661AB0C15217_1.wmv,26449,8
34.491695,50.662422,KARI_SANDBOX/2019-06-20-v/0100000036638C0F9A56CB90117107DD4FCE743C6E36784A3C2F3492_2.wmv,24739,8
1.1722735,68.16116,ERSA_SANDBOX/2019-11-13-v/112621/08242019161103/MOVIE/M_08242019161103_0000000000112621_1_001-1.MP4,2082,8
16.759893,66.65152,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140208/M_17122020082422_0000000000140208_1_001-1.MP4,3049,8
26.951931,62.699627,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114600/09282019152240/MOVIE/M_09282019152240_0000000000114600_1_001-1.MP4,9721,8
11.173229,82.314415,KARI_SANDBOX/2019-07-31-v/010000003D19D6FD31091F61462EEAE158599CD8A5BDC8E72ECC78D5_1.wmv,42770,8
-50.61112,19.270617,ERSA_SANDBOX/2019-12-12-v/missing_metadata/111629/09212019102434/MOVIE/M_09212019102434_0000000000111629_1_001-1.MP4,12679,8
25.799667,70.73222,KARI_SANDBOX/2019-06-20-v/01000000C06E509F2B09C8F227A91FA9CB01F54C5FEAC5BC104826D3_1.wmv,4927,8
-1.0052487,35.814713,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000131038/10052019191958/MOVIE/M_10052019191958_0000000000131038_1_001-1.MP4,2012,8
1.3681002,62.334286,KARI_SANDBOX/2019-06-20-v/01000000F85555910DFD60532B97366037A99E8AB1C4C108BB023B9A_2.wmv,20810,8
-39.36101,-61.246964,KARI_SANDBOX/2019-09-15-v/010000003BC6697D3A645AF88CA8FADE1F4C2CE27520FEDCBE9BD344_2.wmv,33856,8
27.281456,51.67145,YMIR_SANDBOX/2020-02-03/1097/2912/b45325b0-a9f6-4ed4-93ab-f5d9f7d68da4.mp4,18842,8
33.6611,41.93311,KARI_SANDBOX/2019-06-20-v/010000003DE3FB94E0CE39F8999C14F94B4F2E581371684099195658_1.wmv,18010,8
8.53699,44.22035,ERSA_SANDBOX/2019-11-13-v/112621/08242019161103/MOVIE/M_08242019161103_0000000000112621_1_001-1.MP4,12030,8
28.232397,46.70636,YMIR_SANDBOX/2019-09-29/758/2262/f261ed03-fa01-4535-b268-877309c06c07.mp4,17021,8
-9.450315,13.744858,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000125832/19112019172346/MOVIE/M_19112019172346_0000000000125832_1_001-1.MP4,7419,8
32.47773,31.14321,YMIR_SANDBOX/2019-04-23/292/716/e414c1f7-6d72-47fe-92da-bcf5d5707f2b.mp4,14932,8
18.055382,92.46864,KARI_SANDBOX/2019-09-15-v/01000000309E5523A200970D5EFF70EAC8AD092BA5E58B6B68EE0724_1.wmv,14288,8
13.825149,84.03849,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000131038/10052019191958/MOVIE/M_10052019191958_0000000000131038_1_001-1.MP4,6399,8
-10.37794,13.448548,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122116/M_10112020125606_0000000000122116_1_001-1.MP4,12423,8
43.52263,-4.3927674,YMIR_SANDBOX/2019-11-19-GI S102/17725/133958/c88d6bcc-1f8f-4c12-9979-0b084e6dea8e.mp4,13628,8
-13.229534,59.492817,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118355/01112019193301/MOVIE/M_01112019193301_0000000000118355_1_001-1.MP4,24561,8
4.4540153,67.21547,KARI_SANDBOX/2019-07-31-v/01000000CEA1B449D494E628866E9D7F0DA78503B0C1D63FD5F65C29_1.wmv,13358,8
6.683126,63.088436,ERSA_SANDBOX/2019-11-13-v/109384/08162019192840/MOVIE/M_08162019192840_0000000000109384_1_001-1.MP4,4168,8
-15.691745,55.507282,YMIR_SANDBOX/2019-08-15/713/1985/36776c4f-c469-4b36-bd05-0d317307bd85.mp4,31248,8
59.804234,30.558767,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119511/M_10082020170106_0000000000119511_1_001-1.MP4,2739,8
-31.360039,48.16081,KARI_SANDBOX/2019-09-15-v/010000008C13E2E472AFCE185F7C7838BBFCD90A44BB02B50342DE91_1.wmv,13207,8
28.870281,89.34692,KARI_SANDBOX/2019-06-20-v/01000000A1E3FA636D3C13889D10103D63AF360D0E5F6393ED3539B9_4.wmv,2450,8
29.42806,75.03975,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143215/M_23122020092830_0000000000143215_1_001-1.MP4,1955,8
17.232773,40.341663,YMIR_SANDBOX/2019-07-28/189/1780/4c57129e-ef33-4a8e-9966-b48cfc2a1967.mp4,27319,8
8.665022,23.803339,ERSA_SANDBOX/2020-03-29-v/no_findings/0000000000005601/15012020105752/MOVIE/M_15012020105752_0000000000005601_1_001-1.MP4,9818,8
34.254993,45.92473,YMIR_SANDBOX/2019-08-07/516/1858/6aad2968-cd64-44c5-a03e-0c7d217c6402.mp4,7269,8
37.610497,45.000134,KARI_SANDBOX/2019-09-15-v-inflammed/01000000F45CC7FA18E2C4F8B7B0298B83B57AB5BEFD859E8ABD001D_1.wmv,25786,8
30.800083,45.15881,YMIR_SANDBOX/2019-11-19/1007/2689/d2b045d4-9d4d-450b-bef0-f7adfdd7f1d6.mp4,968,8
5.6992903,38.59127,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117858/31102019195513/MOVIE/M_31102019195513_0000000000117858_1_001-1.MP4,15054,8
-9.088617,-2.6390686,KARI_SANDBOX/2019-09-15-v-inflammed/01000000D788B54A762851B032283D4938C9C50BB7F13303806BDD0C_3.wmv,19929,8
28.733595,21.16239,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000123621/14112019192458/MOVIE/M_14112019192458_0000000000123621_1_001-1.MP4,10527,8
-11.670635,2.22089,KARI_SANDBOX/2019-07-31-v/0100000029DB49894888186E1340A578D6577548431585BEFFDABFE3_1.wmv,23110,8
10.357596,87.10503,KARI_SANDBOX/2019-06-20-v/01000000BE20A4887231B0B95F18BBAE39B8C6AF02C453B3E1474515_1.wmv,9093,8
2.625738,45.455585,KARI_SANDBOX/2019-07-31-v/01000000404B7B2C6C0E96EFDB6BB52D8A12EDAEB9732926D6F07C58_1.wmv,19205,8
24.728313,88.626915,KARI_SANDBOX/2019-06-20-v/01000000C91F1B9E1098EC236ADC65BB3A6805E0B1831B527E289579_1.wmv,18060,8
6.084421,56.169804,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126136/M_10232020193540_0000000000126136_1_001-1.MP4,10490,8
-19.721888,35.646393,ERSA_SANDBOX/2019-11-13-v/101538/23092019114158/MOVIE/M_23092019114158_0000000000101538_1_001-1.MP4,15706,8
47.60258,17.432468,ERSA_SANDBOX/2019-11-13-v/111637/17102019115142/MOVIE/M_17102019115142_0000000000111637_1_001-1.MP4,6801,8
-24.604372,-57.463802,KARI_SANDBOX/2019-06-20-v/0100000016AF20A9033DB702C825E2177F8AFF0AEE0DF6B5A46F5E2F_2.wmv,31500,8
4.2637906,45.8038,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127901/M_23112020124059_0000000000127901_1_001-1.MP4,3470,8
-1.9260848,-7.878887,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001183/04012020122926/MOVIE/M_04012020122926_0000000000001183_1_001-1.MP4,8517,8
51.152103,-51.66907,YMIR_SANDBOX/2019-11-19/1007/2689/d2b045d4-9d4d-450b-bef0-f7adfdd7f1d6.mp4,4025,8
-55.040417,12.863006,ERSA_SANDBOX/2020-08-01-colonoscopy-v/no_findings/0000000000083703/06152020142822/MOVIE/M_06152020142822_0000000000083703_1_001-1.MP4,6580,8
47.90897,3.544023,YMIR_SANDBOX/2019-11-19-GI S102/17725/133958/c88d6bcc-1f8f-4c12-9979-0b084e6dea8e.mp4,15819,8
29.81551,81.47243,KARI_SANDBOX/2019-07-31-v/010000007C53073FE2C8B3319225EEDB3E3614D1A95A12E8A59AF0A1_2.wmv,15192,8
40.379196,-47.142124,KARI_SANDBOX/2019-06-20-v/010000004AFC1B8EEB02AE71B3BF2958612CDB3B01CD4D33E2627B5F_4.wmv,10027,8
-6.185369,6.4347243,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126994/M_10252020125029_0000000000126994_1_001-1.MP4,17378,8
30.187609,93.33141,YMIR_SANDBOX/2019-08-10/548/1874/79358fec-7284-4365-ad0d-2c59fb27370a.mp4,16413,8
1.7541478,53.624004,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125678/M_18112020124448_0000000012567820_1_001-1.MP4,16065,8
39.30833,72.6479,KARI_SANDBOX/2021-01-12-v/010000004625CCB1079F21C5A4481C6B95975448F008DD9AE8B6B7DE_1.wmv,9916,8
13.973139,91.76066,ERSA_SANDBOX/2019-11-13-v/93825/03092019184517/MOVIE/M_03092019184517_0000000000093825_1_001-1.MP4,10033,8
10.239445,87.252785,KARI_SANDBOX/2019-06-20-v/01000000BE20A4887231B0B95F18BBAE39B8C6AF02C453B3E1474515_1.wmv,8999,8
-11.535647,31.222641,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123189/M_09172020134058_0000000000123189_1_001-1.MP4,7426,8
58.296116,-41.458344,KARI_SANDBOX/2019-09-15-v/0100000001972C37550F75A78A8D0EABFFA91852239B21EDC86081D5_4.wmv,12731,8
21.811388,26.160852,KARI_SANDBOX/2019-09-15-v/010000003BC6697D3A645AF88CA8FADE1F4C2CE27520FEDCBE9BD344_2.wmv,4751,8
-12.267402,1.8229169,KARI_SANDBOX/2019-06-20-v/01000000FAE9E126AE52E7DED0D37F69458CE8866125ED5C9B36BFC3_7.wmv,32015,8
-11.6424,49.350777,KARI_SANDBOX/2019-07-31-v/01000000C74E79E35F9EE74E9C266EAEF7BFDA256729AD2A364059BD_1.wmv,16429,8
73.3697,-63.367744,KARI_SANDBOX/2019-06-20-v/0100000016AF20A9033DB702C825E2177F8AFF0AEE0DF6B5A46F5E2F_2.wmv,5819,8
39.98064,48.133175,YMIR_SANDBOX/2019-11-19/924/2646/a2ad63fa-cb2b-444c-8b9a-b4661614d1b2.mp4,13416,8
33.056618,52.3882,YMIR_SANDBOX/2019-08-07/516/1858/6aad2968-cd64-44c5-a03e-0c7d217c6402.mp4,21313,8
-18.589972,68.616875,YMIR_SANDBOX/2019-03-02/245/508/cde365f4-fed4-48a2-9fec-46b6d19cdce6.mp4,1836,8
-15.847448,68.78723,ERSA_SANDBOX/2019-11-13-v/90272/26082019091633/MOVIE/M_26082019091633_0000000000090272_1_001-1.MP4,16271,8
23.281477,23.240154,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000123301/09182019194527/MOVIE/M_09182019194527_0000000000123301_1_001-1.MP4,17101,8
16.254377,16.810356,KARI_SANDBOX/2019-09-15-v/010000001BDD718245851D98D5F68E6A4E6674803BC5A36D025C51B6_2.wmv,10807,8
-7.145605,41.688957,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124178/M_14112020140427_0000000000124178_1_001-1.MP4,3342,8
-3.0858247,48.264572,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114954/08292020104242/MOVIE/M_08292020104242_0000000000114954_1_001-1.MP4,16474,8
-28.122292,61.261234,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/132784/M_02122020140146_0000000013278420_1_001-1.MP4,8282,8
-19.782576,85.63169,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139536/M_11202020104855_0000000000139536_1_001-1.MP4,11337,8
35.33625,47.24161,YMIR_SANDBOX/2019-11-19/1041/2703/abca7a71-ddd5-4275-8426-713a1a2d6a69.mp4,2833,8
11.546533,60.105103,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000124564/09212019133740/MOVIE/M_09212019133740_0000000000124564_1_001-1.MP4,16938,8
20.853064,-61.67877,KARI_SANDBOX/2019-07-31-v/01000000984F8785859322B01F9CE5ECB80214F8A11778B632214C5B_1.wmv,57322,8
5.1404333,71.49545,KARI_SANDBOX/2019-06-20-v/01000000C91F1B9E1098EC236ADC65BB3A6805E0B1831B527E289579_1.wmv,43045,8
15.678666,77.48935,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119441/M_03112020191256_0000000000119441_1_001-1.MP4,4108,8
-11.295888,6.7900496,KARI_SANDBOX/2019-06-20-v/01000000C91F1B9E1098EC236ADC65BB3A6805E0B1831B527E289579_1.wmv,41830,8
28.945564,30.325352,YMIR_SANDBOX/2019-09-29/758/2262/f261ed03-fa01-4535-b268-877309c06c07.mp4,27128,8
15.502929,75.898605,KARI_SANDBOX/2019-05-27/01000000F50837464784FA9F074CF52EDF0EE75F7BA772A145542A45_2.wmv,23776,8
19.752178,52.0183,KARI_SANDBOX/2019-06-20-v/0100000052F15313804C1F7194F093ADFCBB1AFB7B947AF38690E105_3.wmv,28018,8
14.155624,41.104877,KARI_SANDBOX/2019-06-20-v/01000000FAE9E126AE52E7DED0D37F69458CE8866125ED5C9B36BFC3_7.wmv,31529,8
-30.362957,43.06477,ERSA_SANDBOX/2019-11-13-v/94994/06092019104940/MOVIE/M_06092019104940_0000000000094994_1_001-1.MP4,15382,8
-10.562148,47.656418,KARI_SANDBOX/2019-09-15-v/010000004271E221AC849268060FC65ABC81C16FCD403630B7A54753_2.wmv,12452,8
34.960762,36.985447,KARI_SANDBOX/2019-09-15-v-inflammed/01000000F45CC7FA18E2C4F8B7B0298B83B57AB5BEFD859E8ABD001D_1.wmv,16812,8
29.908619,51.440304,YMIR_SANDBOX/2019-07-28/404/1793/aaa40df4-307f-45b8-bfea-e0d9e86ec790.mp4,30535,8
27.905941,43.262383,YMIR_SANDBOX/2019-04-23/307/733/4eade377-aa37-412e-bf6c-942392f6e3b7.mp4,3644,8
31.835196,85.076164,KARI_SANDBOX/2019-09-15-v/01000000016AE38723FC0874DAF1D9F76343E8638B8F4DC652BA0D48_1.wmv,1836,8
-11.399112,42.525883,ERSA_SANDBOX/2019-11-13-v/110536/15102019093549/MOVIE/M_15102019093549_0000000000110536_1_001-1.MP4,8691,8
2.0084748,-23.203058,YMIR_SANDBOX/2019-05-15/472/1348/a8f29f87-a87a-4331-9515-822357706b6b.mp4,9530,8
11.816341,75.0575,KARI_SANDBOX/2019-07-31-v/01000000CEA1B449D494E628866E9D7F0DA78503B0C1D63FD5F65C29_1.wmv,29203,8
33.306683,87.32359,ERSA_SANDBOX/2019-11-13-v/101545/23092019123634/MOVIE/M_23092019123634_0000000000101545_1_001-1.MP4,12422,8
2.1482387,64.55173,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145115/M_29122020081129_0000000000145115_1_001-1.MP4,2002,8
27.106094,85.33253,ERSA_SANDBOX/2019-11-13-v/92425/30082019191538/MOVIE/M_30082019191538_0000000000092425_1_001-1.MP4,12713,8
44.079468,-48.733295,KARI_SANDBOX/2019-06-20-v/0100000036638C0F9A56CB90117107DD4FCE743C6E36784A3C2F3492_2.wmv,27155,8
0.36569196,56.8667,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000121663/09142019193502/MOVIE/M_09142019193502_0000000000121663_1_001-1.MP4,13524,8
41.28675,62.76395,ERSA_SANDBOX/2019-12-12-v/missing_metadata/111458/09212019073645/MOVIE/M_09212019073645_0000000000111458_1_002-1.MP4,2237,8
38.638653,60.076283,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117386/09042019210131/MOVIE/M_09042019210131_0000000000117386_1_001-1.MP4,12458,8
-7.668911,47.659885,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126788/M_10252020094124_0000000001_26788_1_001-1.MP4,11859,8
16.995743,50.5127,YMIR_SANDBOX/2019-05-26/149/1405/7825de13-aa14-4644-a924-b2d9221cb9cd.mp4,8152,8
15.012927,58.98814,KARI_SANDBOX/2019-07-31-v/01000000DF2E3BCAEC45CE58648B319A910FF80694DB8B7F87C07C63_2.wmv,4641,8
16.088404,33.565346,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000004173/11162019135510/MOVIE/M_11162019135510_0000000000004173_1_001-1.MP4,15892,8
15.160491,66.401665,KARI_SANDBOX/2019-12-22-v/010000006F632E8723AF4B2DD69B68BEA5D7EE88F6870D0CDEF6CC25_2.wmv,10510,8
-50.460148,19.973158,ERSA_SANDBOX/2019-12-12-v/missing_metadata/112660/09232019164715/MOVIE/M_09232019164715_0000000000112660_1_001-1.MP4,7529,8
23.758646,51.792763,YMIR_SANDBOX/2019-08-15/713/1985/36776c4f-c469-4b36-bd05-0d317307bd85.mp4,27698,8
24.171518,45.538284,YMIR_SANDBOX/2020-02-03/1252/3133/5882a5f9-aa21-475e-bb4a-cd40d0ae8cb0.mp4,2257,8
35.37821,-45.294056,YMIR_SANDBOX/2020-02-03/1096/2911/2101ad7a-4b47-4321-af87-6afd9bc9f5d4.mp4,18894,8
49.491444,-54.696095,YMIR_SANDBOX/2020-02-03/1097/2912/b45325b0-a9f6-4ed4-93ab-f5d9f7d68da4.mp4,18349,8
-8.894014,44.41627,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123441/M_12112020195445_0000000000123441_1_001-1.MP4,11617,8
29.338234,46.45365,YMIR_SANDBOX/2020-02-03/1097/2912/b45325b0-a9f6-4ed4-93ab-f5d9f7d68da4.mp4,21707,8
28.974249,69.28319,KARI_SANDBOX/2019-07-31-v/01000000404B7B2C6C0E96EFDB6BB52D8A12EDAEB9732926D6F07C58_1.wmv,26036,8
43.26006,72.827255,ERSA_SANDBOX/2019-11-13-v/101062/21092019185527/MOVIE/M_21092019185527_0000000000101062_1_001-1.MP4,15040,8
25.432348,39.80099,YMIR_SANDBOX/2019-11-19/924/2646/a2ad63fa-cb2b-444c-8b9a-b4661614d1b2.mp4,8317,8
37.622578,80.34709,KARI_SANDBOX/2019-09-15-v-inflammed/01000000C4AD4AE4A1290FA0FABA5CDE79F2D1F7EABB1877912CC953_1.wmv,5769,8
-13.766084,55.10632,YMIR_SANDBOX/2019-08-15/713/1985/36776c4f-c469-4b36-bd05-0d317307bd85.mp4,31630,8
26.030579,53.321377,YMIR_SANDBOX/2019-02-15/211/448/84d54e43-3117-4609-bc31-cc3509ccd71c.mp4,16716,8
-5.223763,77.617226,YMIR_SANDBOX/2019-08-26-GI S102/10407/50697/c181d7db-55da-4231-bb01-f446a71955cc.m2t.MP4,9753,8
53.582,-49.438046,YMIR_SANDBOX/2020-02-03/1273/3185/ed87c6b3-f1d7-427c-a8fe-a56958302c2c.mp4,239,8
20.521873,80.402466,KARI_SANDBOX/2019-05-27/010000002EB9316C3D5007191CF9F5E6627D782873632CAF4C3FDCA4_2.wmv,6561,8
38.378918,74.22667,KARI_SANDBOX/2020-07-26-v/0100000036EA09BC879217EB2D47622672AB3BBD725BEE9FAD2BCC3B_3.wmv,8336,8
43.608364,19.776115,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118338/09062019193722/MOVIE/M_09062019193722_0000000000118338_1_001-1.MP4,2243,8
-22.44725,73.53022,ERSA_SANDBOX/2019-11-13-v/116818/09032019182313/MOVIE/M_09032019182313_0000000000116818_1_001-1.MP4,20800,8
9.268974,57.111744,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125619/M_10222020193735_0000000000125619_1_001-1.MP4,9859,8
3.8595815,-16.23001,KARI_SANDBOX/2019-07-31-v/0100000013B5BE00CDB0EC305CD0B8C8893CC6D43154B67F81E6E04B_1.wmv,16384,8
68.3805,-43.86549,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000123531/09192019132647/MOVIE/M_09192019132647_0000000000123531_1_001-1.MP4,16165,8
15.378565,99.39114,KARI_SANDBOX/2019-09-15-v-inflammed/01000000E0912371558CA8F6F0A40A9C8BDD66BF92DDC685C5D89911_1.wmv,42794,8
65.056915,34.366413,KARI_SANDBOX/2019-06-20-v/01000000C91F1B9E1098EC236ADC65BB3A6805E0B1831B527E289579_1.wmv,18103,8
-2.9506016,42.683613,ERSA_SANDBOX/2019-11-13-v/116681/29102019130619/MOVIE/M_29102019130619_0000000000116681_1_001-1.MP4,11247,8
18.341543,-19.939083,KARI_SANDBOX/2019-12-22-v/010000000ED2A722D5D2FB98AC92DE4F4357CD0B6A6200359022915F_1.wmv,19241,8
2.4151168,64.93734,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145075/M_29122020071242_0000000000145075_1_001-1.MP4,5803,8
45.0342,-47.531948,KARI_SANDBOX/2019-06-20-v/010000003AE23F848A675FC467482575585046C115D0DA3E9223D505_2.wmv,17838,8
-5.2710485,-52.050255,KARI_SANDBOX/2019-05-27/01000000D6F616B406C51A188FA2794EFF6013EE8F70100413E7355A_3.wmv,31096,8
35.496983,-45.433567,YMIR_SANDBOX/2019-09-29/787/2269/efbbb10b-367d-4698-94e5-2c7bbf2e5665.mp4,23788,8
37.446636,-47.236298,YMIR_SANDBOX/2020-02-03/1252/3133/5882a5f9-aa21-475e-bb4a-cd40d0ae8cb0.mp4,8540,8
19.192135,68.492165,YMIR_SANDBOX/2020-01-08-GI S102/18875/156277/5920dd2f-b9b6-49cf-99c7-edfdfd9eba1d.mp4,24965,8
38.133682,43.757042,YMIR_SANDBOX/2019-08-15/690/1968/56cf0b29-26aa-4f1d-99e7-0e4bc93ed661.mp4,6784,8
17.846094,28.381035,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124343/M_14112020215628_0000000000124343_1_001-1.MP4,11296,8
15.146458,-38.90402,KARI_SANDBOX/2019-07-31-v/01000000845D5999A590D16F7AF096A7E49E7B03B443292F14A57FC3_11.wmv,29124,8
-8.858689,50.82242,KARI_SANDBOX/2019-06-20-v/01000000C26D0A9D0F6D597997EF3C76129F3693ACE33E824F408E82_1.wmv,29006,8
43.13292,42.951847,YMIR_SANDBOX/2019-03-23/261/579/e7b01b19-b839-463d-a2ce-ba7a8c6ad1ea.mp4,27479,8
-29.077417,28.890932,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124344/M_14112020221911_0000000000124344_1_001-1.MP4,10873,8
6.714552,16.22446,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124406/M_15112020144912_0000000000124406_1_001-1.MP4,12914,8
34.702747,83.76726,KARI_SANDBOX/2019-05-27/01000000867460756616013D786BD4422154A2C5DF44A94FEAB87DAE_4.wmv,7869,8
28.864092,49.34279,YMIR_SANDBOX/2020-02-03/1160/2945/4f2d791d-8cad-48ec-a5e8-c7ba89dbd8bb.mp4,25268,8
-1.1647694,-21.758726,KARI_SANDBOX/2019-06-20-v/01000000AFCE9009BB0664C72F5BB24D74D000FB4CC7E43B5B877782_1.wmv,29909,8
35.05366,50.075916,KARI_SANDBOX/2019-06-20-v/01000000CF09092746996430AE2D9E2A6B9E17F481A320A88B4CF299_1.wmv,21208,8
20.520721,54.68733,YMIR_SANDBOX/2020-02-03/1096/2911/2101ad7a-4b47-4321-af87-6afd9bc9f5d4.mp4,18003,8
-9.797765,-3.482852,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000012481919/09222019111632/MOVIE/M_09222019111632_0000000012481919_1_001-1.MP4,9110,8
27.918936,85.717865,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001183/04012020122926/MOVIE/M_04012020122926_0000000000001183_1_001-1.MP4,15220,8
4.9286666,68.656525,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115928/26102020195802/MOVIE/M_26102020195802_0000000000115928_1_001-1.MP4,7116,8
1.8444263,-18.82487,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000120480/09122019102755/MOVIE/M_09122019102755_0000000000120480_1_001-1.MP4,11211,8
-3.015604,-11.939567,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000122793/09172019163259/MOVIE/M_09172019163259_0000000000122793_1_001-1.MP4,10429,8
39.52425,46.347332,YMIR_SANDBOX/2019-04-23/312/739/c2865e39-98fd-4678-bdce-08c0e7007631.mp4,10210,8
30.629534,83.58198,KARI_SANDBOX/2019-07-31-v/01000000DDB4BE90F0F1B3D036071804745F8BC4E644901CF530F9DB_2.wmv,8908,8

==> figures/embedding/data/manifold-resnetrs-50777894-kmeans-10c_5-9.csv <==
x,y,resource_id,indices,km_label
79.75479,2.606035,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123289/M_09172020144041_0000000000123289_1_001-1.MP4,3136,9
48.888638,18.07988,KARI_SANDBOX/2019-12-22-v/01000000C23979288CED5FD61EECB5CEC37B04E7622ABD0CD5B304F7_2.wmv,24100,9
53.195904,5.568306,KARI_SANDBOX/2019-06-20-v/010000002EBFC5541AAE3CAF1F09DCF4DEE47DF1CFEC491AD3A07DD3_1.wmv,17922,9
73.737946,25.750753,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123248/M_09172020141025_0000000000123248_1_001-1.MP4,20432,9
52.537437,30.007408,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119556/M_03112020215748_0000000000119556_1_001-1.MP4,3853,9
54.994938,26.217634,ERSA_SANDBOX/2019-11-13-v/92387/30082019163952/MOVIE/M_30082019163952_0000000000092387_1_001-1.MP4,9004,9
19.885883,-18.867477,KARI_SANDBOX/2019-06-20-v/01000000AD80E00D01418D9A30B073065F921B7CA38CFB9893BB2FCC_1.wmv,2569,9
39.477257,-25.512224,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143568/M_24122020071048_0000000000143568_1_001-1.MP4,2503,9
69.99281,-9.557541,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142272/M_21122020134655_0000000000142272_1_001-1.MP4,14692,9
23.523897,-11.848489,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142746/M_11262020122641_0000000000142746_1_001-1.MP4,4516,9
43.449974,-11.033108,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000117996/10042020164350/MOVIE/M_10042020164350_0000000000117996_1_001-1.MP4,3599,9
51.366325,-18.29826,KARI_SANDBOX/2019-07-31-v/01000000E7D2D0889E5C324212F76BA8693D3704EBEB9ABE7DDA1ACD_1.wmv,1606,9
4.0167756,-47.629375,KARI_SANDBOX/2019-07-31-v/01000000E7592FE367C5B9E77BFBB3337E44AAC00A0D7BB087E18842_1.wmv,18659,9
53.882763,25.224207,KARI_SANDBOX/2019-09-15-v/01000000A4396D911D6C96724D31B7F2E2CB6253ABF9FBDC702404B8_1.wmv,7317,9
33.00995,0.10615606,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/138049/M_11172020111138_0000000000138049_1_001-1.MP4,8687,9
72.42887,0.30828145,ERSA_SANDBOX/2019-11-13-v/101062/21092019185527/MOVIE/M_21092019185527_0000000000101062_1_001-1.MP4,898,9
10.279869,-38.467163,KARI_SANDBOX/2019-06-20-v/010000006DC8321CC4FAF66668D053F6AD946837549776B0D999F0E6_1.wmv,22901,9
6.733155,-53.90927,KARI_SANDBOX/2019-05-27/010000004167CF1026AA34CC2B0474189331BC9533AB9AEFFB4AB0F6_2.wmv,20325,9
56.964508,-7.9891257,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118243/09052020151451/MOVIE/M_09052020151451_0000000000118243_1_001-1.MP4,9997,9
51.29753,6.2145753,ERSA_SANDBOX/2019-11-13-v/93086/02092019113114/MOVIE/M_02092019113114_0000000000093086_1_001-1.MP4,4543,9
24.177685,-26.836138,KARI_SANDBOX/2021-01-12-v/010000005076D6E7D36B0E5094410861E179AD75572BC9ADCADF7A4E_1.wmv,225,9
-1.0218738,-50.17859,KARI_SANDBOX/2019-12-22-v/01000000DECFF966D74633DBAFE0CFFF98011B0FD1ACB796875B4B0B_1.wmv,33616,9
27.978226,-7.493854,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000011815120/31102020131459/MOVIE/M_31102020131459_0000000011815120_1_001-1.MP4,1366,9
64.816635,-1.940044,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130690/M_10022020221515_0000000000130690_1_001-1.MP4,4423,9
73.62161,-11.864103,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119511/M_10082020170106_0000000000119511_1_001-1.MP4,8111,9
34.306385,-31.915598,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114602/09282019161152/MOVIE/M_09282019161152_0000000000114602_1_001-1.MP4,12576,9
4.6168294,-54.958576,KARI_SANDBOX/2019-06-20-v/01000000EA3F3A3EE0339BD70F15536387D8D46F2A60E0537EC108C5_2.wmv,40527,9
23.82727,-1.7849997,KARI_SANDBOX/2019-06-20-v/01000000FE4A9E3C06B0CA5004B4AC6A8E7C8BD9293006E6BDFB3B20_5.wmv,8806,9
76.6251,4.644414,KARI_SANDBOX/2019-12-22-v/01000000716D96DC07608F95169301262A478105E295631C9C2654F0_3.wmv,16570,9
56.103348,-2.7541342,KARI_SANDBOX/2020-07-26-v/010000001C89C095C186F20CB15CC0E69DAD0A9CF39A194DA4BBF7FE_2.wmv,4865,9
4.6650615,-37.126034,KARI_SANDBOX/2019-06-20-v/010000008E4D561FF64ECA5F53E4BEE0B5A29B3CB0C7F004FD140C24_1.wmv,38312,9
3.3700733,-54.86163,KARI_SANDBOX/2019-05-27/010000002DD7B2EBF0F282D5C2AC8954E82C81FAC9C637B2C3B7E1F3_1.wmv,33445,9
76.911995,-10.057566,KARI_SANDBOX/2019-09-15-v/010000001D1632B001D712BE206F76FA8AD6E8504BF68CEEEA43FFF2_1.wmv,60,9
48.47913,20.83441,KARI_SANDBOX/2019-09-15-v/01000000D5C0E687A51863DFD98A292170A8A45A476B75A8E11D5F2E_4.wmv,29876,9
52.072647,16.92212,KARI_SANDBOX/2019-12-22-v/01000000E0D042DA91EE065BFE5F2AEEB5DD5DC3E759B5F8C2574249_1.wmv,7881,9
24.183899,18.6051,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121179/M_09122020130020_0000000000121179_1_001-1.MP4,13430,9
38.10133,-0.7943657,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000127352/22112019200949/MOVIE/M_22112019200949_0000000000127352_1_001-1.MP4,5394,9
44.496918,3.1327565,YMIR_SANDBOX/2020-02-03/1128/2925/70cc90d5-11e4-49be-96e6-017e6d155705.mp4,1018,9
79.53728,-1.9744812,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118269/09052020160144/MOVIE/M_09052020160144_0000000000118269_1_001-1.MP4,7763,9
40.971714,-11.894416,KARI_SANDBOX/2019-09-15-v/01000000C3C3702F70684229C25B56A603A4F8AE0A420FD048F951D5_1.wmv,1351,9
71.19761,26.98456,KARI_SANDBOX/2019-06-20-v/010000002EBFC5541AAE3CAF1F09DCF4DEE47DF1CFEC491AD3A07DD3_1.wmv,917,9
56.210796,9.402007,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000130579/29112019202214/MOVIE/M_29112019202214_0000000000130579_1_001-1.MP4,1520,9
33.267647,3.6475594,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000011827620/31102020155937/MOVIE/M_31102020155937_0000000011827620_1_001-1.MP4,33484,9
67.23025,-3.4484644,KARI_SANDBOX/2019-07-31-v/01000000995D782E8CC973232F99733337D176581931F06DC3895A3A_1.wmv,2359,9
81.255264,2.1375074,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/131248/M_11032020093325_0000000000131248_1_001-1.MP4,3338,9
67.49177,3.821287,ERSA_SANDBOX/2019-11-13-v/114620/24102019170006/MOVIE/M_24102019170006_0000000011462010_1_001-1.MP4,1799,9
37.188507,-29.700146,KARI_SANDBOX/2019-11-25-v/01000000E452FB120FC89D33CB9581A6158A7E85F0342AB7B2EFA9F1_1.wmv,25001,9
52.61766,29.521553,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000116302/09012020145130/MOVIE/M_09012020145130_0000000000116302_1_001-1.MP4,7611,9
24.228102,-0.6998627,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117858/31102019195513/MOVIE/M_31102019195513_0000000000117858_1_001-1.MP4,23438,9
33.481274,-23.659134,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000124520/09212019125454/MOVIE/M_09212019125454_0000000000124520_1_001-1.MP4,2148,9
16.352655,-20.61981,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000011799220/30102020194121/MOVIE/M_30102020194121_0000000011799220_1_001-1.MP4,7404,9
50.520218,7.427007,KARI_SANDBOX/2019-06-20-v/010000006DC8321CC4FAF66668D053F6AD946837549776B0D999F0E6_1.wmv,20253,9
73.106,22.966915,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124722/M_09212020115623_0000000000124722_1_001-1.MP4,1233,9
1.0795877,-49.4185,KARI_SANDBOX/2019-12-22-v/010000000ED2A722D5D2FB98AC92DE4F4357CD0B6A6200359022915F_1.wmv,48214,9
22.271091,-32.18444,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118320/31102020191818/MOVIE/M_31102020191818_0000000000118320_1_001-1.MP4,4661,9
69.12,-0.13357458,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142229/M_10262020191422_0000000000142229_1_001-1.MP4,522,9
49.97836,22.113993,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125129/M_09212020222828_0000000000125129_1_001-1.MP4,1901,9
17.570454,-23.430313,KARI_SANDBOX/2020-07-26-v/01000000124EFC400389130251CF1E8F8BA747B429E1FA00897A75D0_1.wmv,628,9
71.199104,-8.970246,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140208/M_17122020082422_0000000000140208_1_001-1.MP4,427,9
44.682323,2.2369266,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000117996/10042020164350/MOVIE/M_10042020164350_0000000000117996_1_001-1.MP4,1554,9
30.482409,-34.667564,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143299/M_11272020153513_0000000000143299_1_001-1.MP4,11763,9
66.31751,-3.3521116,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122383/M_10112020195058_0000000012238320_1_001-1.MP4,13366,9
13.474197,-40.743435,KARI_SANDBOX/2019-09-15-v/010000008C13E2E472AFCE185F7C7838BBFCD90A44BB02B50342DE91_1.wmv,22079,9
56.965343,19.214817,ERSA_SANDBOX/2020-09-01-colonoscopy-v/with_findings/0000000000101710/22092020173358/MOVIE/M_22092020173358_0000000000101710_1_001-1.MP4,23350,9
51.00809,20.679476,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140275/M_11212020121840_0000000000140275_1_001-1.MP4,2127,9
43.08931,-34.46206,ERSA_SANDBOX/2019-12-12-v/missing_metadata/113049/09252019074529/MOVIE/M_09252019074529_0000000000113049_1_001-1.MP4,8600,9
55.398464,28.754564,KARI_SANDBOX/2019-07-31-v/010000005529CB2AD0578786CF45360B02F14FE2C55532DE6A5839C8_1.wmv,50339,9
63.239315,-6.0602083,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127979/M_09282020133531_0000000000127979_1_001-1.MP4,2658,9
50.722343,8.198773,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140047/M_17122020060943_0000000000140047_1_001-1.MP4,10028,9
10.457082,-56.18337,KARI_SANDBOX/2019-12-22-v/010000000ED2A722D5D2FB98AC92DE4F4357CD0B6A6200359022915F_1.wmv,49147,9
7.3060327,-55.119213,KARI_SANDBOX/2019-09-15-v/01000000156EB3A18D8675E2D7F2107FF11149B79DA1A6728A6EFBC8_2.wmv,32478,9
33.46175,-26.300714,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124343/M_14112020215628_0000000000124343_1_001-1.MP4,12190,9
64.152336,-6.546932,KARI_SANDBOX/2019-05-27/010000004167CF1026AA34CC2B0474189331BC9533AB9AEFFB4AB0F6_2.wmv,8849,9
37.38414,-31.493044,KARI_SANDBOX/2019-06-20-v/01000000918DB4FE19F28A1B2840EB5C3BD812194EC96884C11908A3_1.wmv,15770,9
72.344055,-2.5648975,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126074/M_10232020162953_0000000000126074_1_001-1.MP4,725,9
77.90854,1.7340801,ERSA_SANDBOX/2019-12-12-v/with_polyp/118859/03112019102905/MOVIE/M_03112019102905_0000000000118859_1_001-1.MP4,3747,9
77.53262,-3.3855014,KARI_SANDBOX/2019-07-31-v/01000000404B7B2C6C0E96EFDB6BB52D8A12EDAEB9732926D6F07C58_1.wmv,18809,9
55.741203,-11.434702,KARI_SANDBOX/2019-07-31-v/01000000E7592FE367C5B9E77BFBB3337E44AAC00A0D7BB087E18842_1.wmv,9384,9
45.79346,-0.58383036,KARI_SANDBOX/2019-06-20-v/01000000C41DC0B5F0309890C5A712E1103F7B4D27D6C7DA1D41537F_1.wmv,35641,9
44.500015,30.56068,KARI_SANDBOX/2019-07-31-v/0100000001D7F7588A7C4CCA92A7655933CDA9EF0267661AB0C15217_1.wmv,1971,9
24.460304,-22.495409,KARI_SANDBOX/2019-05-27/010000002EB9316C3D5007191CF9F5E6627D782873632CAF4C3FDCA4_2.wmv,11248,9
32.52828,-2.8714955,KARI_SANDBOX/2019-06-20-v/01000000BE20A4887231B0B95F18BBAE39B8C6AF02C453B3E1474515_1.wmv,14008,9
43.708748,-10.786169,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120036/M_09102020121115_0000000000120036_1_001-1.MP4,4851,9
50.38547,7.361799,ERSA_SANDBOX/2019-11-13-v/112245/18102019155302/MOVIE/M_18102019155302_0000000000112245_1_001-1.MP4,1292,9
73.966225,6.271485,ERSA_SANDBOX/2019-11-13-v/109767/12102019180809/MOVIE/M_12102019180809_0000000000109767_1_001-1.MP4,6511,9
26.488714,-25.087595,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124266/M_09192020162808_0000000000124266_1_001-1.MP4,4533,9
26.329815,7.5922375,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120870/M_10112020170450_0000000000120870_1_001-1.MP4,5004,9
31.186804,0.47340453,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/118391/M_09062020120935_0000000000118391_1_001-1.MP4,6958,9
73.326515,8.486722,KARI_SANDBOX/2020-06-15-v/01000000AA40A8734343A61BD64D25E18F4A06D90197D29E6F4EA0A0_1.wmv,23427,9
60.490604,-4.1252217,KARI_SANDBOX/2020-07-26-v/01000000320BDC3AE48ED3210CF7EDC8BEC95DB4D0D35C7357605FBD_1.wmv,413,9
73.73328,-10.650586,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125616/M_10222020191831_0000000000125616_1_001-1.MP4,11095,9
55.99026,25.62628,KARI_SANDBOX/2019-07-31-v/01000000E7592FE367C5B9E77BFBB3337E44AAC00A0D7BB087E18842_1.wmv,2093,9
64.76564,19.566172,KARI_SANDBOX/2019-07-31-v/01000000C74E79E35F9EE74E9C266EAEF7BFDA256729AD2A364059BD_1.wmv,11123,9
55.01457,34.92075,KARI_SANDBOX/2020-07-26-v/01000000840F2A48C963BDC3FA2042E5EFA7FCE8BB1C69576B134782_1.wmv,4424,9
53.795532,8.985508,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000126238/09252019203803/MOVIE/M_09252019203803_0000000000126238_1_001-1.MP4,3406,9
36.238796,-22.731401,KARI_SANDBOX/2019-06-20-v/0100000086FB8D43A81EAEE6A481E8C821C2FBE3BB55B6242915260E_1.wmv,6292,9
42.68098,10.112159,KARI_SANDBOX/2019-07-31-v/01000000E7592FE367C5B9E77BFBB3337E44AAC00A0D7BB087E18842_1.wmv,890,9
29.219484,-26.569075,KARI_SANDBOX/2019-06-20-v/010000002882A7AC03E8987AFAD8A6EB9E6FB36B1E981890FD4D6FDA_2.wmv,8224,9
54.922993,28.317268,KARI_SANDBOX/2020-07-26-v/010000001C89C095C186F20CB15CC0E69DAD0A9CF39A194DA4BBF7FE_2.wmv,330,9
78.51038,-4.301695,KARI_SANDBOX/2020-07-26-v/0100000036EA09BC879217EB2D47622672AB3BBD725BEE9FAD2BCC3B_3.wmv,68373,9
28.707502,-31.84323,KARI_SANDBOX/2019-06-20-v/01000000BE83D8C60EB63C27E5B5A46D2224254F0BE5378DBED5859E_2.wmv,24315,9
16.624304,-14.439461,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115292/08292020214531/MOVIE/M_08292020214531_0000000000115292_1_001-1.MP4,17033,9
13.619462,-18.583878,KARI_SANDBOX/2019-07-31-v/01000000689EEC7E70C30ABF4617A007612CFC81B638EFE4F137FE9C_4.wmv,2415,9
75.52474,13.627634,ERSA_SANDBOX/2019-11-13-v/90272/26082019091633/MOVIE/M_26082019091633_0000000000090272_1_001-1.MP4,7561,9
64.125656,31.55378,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122909/M_09162020192055_0000000000122909_1_001-1.MP4,13381,9
20.056774,-29.50819,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129271/M_10302020161642_0000000000129271_1_001-1.MP4,6361,9
24.152332,-25.784266,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139399/M_15122020163721_0000000000139399_1_001-1.MP4,13135,9
40.480152,21.01291,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000125556/19112019094828/MOVIE/M_19112019094828_0000000000125556_1_001-1.MP4,7654,9
55.595814,-2.8384616,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125105/M_09212020215821_0000000000125105_1_001-1.MP4,2241,9
52.838676,2.401856,ERSA_SANDBOX/2019-11-13-v/114179/23102019161537/MOVIE/M_23102019161537_0000000000114179_1_001-1.MP4,9981,9
60.04072,28.743967,KARI_SANDBOX/2019-09-15-v/01000000326DC1814D4C55A90E043EF5B732E719A6AE1130383ED981_2.wmv,10070,9
21.641743,-25.21189,KARI_SANDBOX/2019-06-20-v/010000002882A7AC03E8987AFAD8A6EB9E6FB36B1E981890FD4D6FDA_2.wmv,8365,9
22.730825,-17.125057,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139887/M_10212020212336_0000000000139887_1_001-1.MP4,17477,9
12.65216,-28.925287,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118355/01112019193301/MOVIE/M_01112019193301_0000000000118355_1_001-1.MP4,4772,9
20.009398,-32.601517,KARI_SANDBOX/2020-06-15-v/01000000BE5F25096D08B86D382350EBF272D9254096C98014D4DC38_1.wmv,41702,9
32.40316,6.8901596,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130115/M_10022020131710_0000000000130115_1_001-1.MP4,4882,9
50.671032,22.175297,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126136/M_10232020193540_0000000000126136_1_001-1.MP4,4083,9
53.46162,26.329508,KARI_SANDBOX/2019-07-31-v/01000000689EEC7E70C30ABF4617A007612CFC81B638EFE4F137FE9C_4.wmv,16107,9
63.90947,35.41424,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000125057/18112019102706/MOVIE/M_18112019102706_0000000000125057_1_001-1.MP4,809,9
24.42829,9.030926,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126788/M_10252020094124_0000000001_26788_1_001-1.MP4,19729,9
66.86733,33.54816,KARI_SANDBOX/2019-09-15-v/010000004271E221AC849268060FC65ABC81C16FCD403630B7A54753_2.wmv,4251,9
12.547495,-23.958668,ERSA_SANDBOX/2019-11-13-v/92783/31082019182001/MOVIE/M_31082019182001_0000000000092783_1_001-1.MP4,642,9
28.919046,-33.45898,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145922/M_12052020103611_0000000000145922_1_001-1.MP4,2940,9
37.598816,-19.812286,ERSA_SANDBOX/2019-11-13-v/93064/02092019104443/MOVIE/M_02092019104443_0000000000093064_1_001-1.MP4,8567,9
27.07437,-16.41334,KARI_SANDBOX/2019-07-31-v/0100000013B5BE00CDB0EC305CD0B8C8893CC6D43154B67F81E6E04B_1.wmv,24933,9
39.779606,-1.3906708,ERSA_SANDBOX/2019-12-12-v/missing_metadata/113892/09272019074038/MOVIE/M_09272019074038_0000000000113892_1_001-1.MP4,14727,9
34.795532,-35.14044,ERSA_SANDBOX/2019-12-12-v/missing_metadata/114602/09282019161152/MOVIE/M_09282019161152_0000000000114602_1_001-1.MP4,2051,9
55.094646,-0.60331386,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126048/M_18112020184342_0000000000126048_1_001-1.MP4,2781,9
27.58004,2.77271,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119843/M_04112020164829_0000000000119843_1_001-1.MP4,4404,9
56.927994,26.144335,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124178/M_14112020140427_0000000000124178_1_001-1.MP4,12833,9
52.192276,-5.597405,KARI_SANDBOX/2019-06-20-v/01000000F85555910DFD60532B97366037A99E8AB1C4C108BB023B9A_2.wmv,19012,9
46.992756,-4.164291,KARI_SANDBOX/2019-06-20-v/01000000BE83D8C60EB63C27E5B5A46D2224254F0BE5378DBED5859E_2.wmv,3018,9
60.391098,-3.9618454,ERSA_SANDBOX/2019-11-13-v/114179/23102019161537/MOVIE/M_23102019161537_0000000000114179_1_001-1.MP4,632,9
16.48107,-34.1064,KARI_SANDBOX/2019-05-27/01000000D6F616B406C51A188FA2794EFF6013EE8F70100413E7355A_3.wmv,14408,9
5.4999814,-53.025948,KARI_SANDBOX/2019-05-27/010000004167CF1026AA34CC2B0474189331BC9533AB9AEFFB4AB0F6_2.wmv,19405,9
24.962431,-32.92529,KARI_SANDBOX/2019-09-15-v-inflammed/010000003009E118EE6A50C07C2527312900B6EB2D9D1149FB293336_1.wmv,47458,9
53.65564,27.254528,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000125832/19112019172346/MOVIE/M_19112019172346_0000000000125832_1_001-1.MP4,6190,9
68.07181,-13.560084,ERSA_SANDBOX/2019-11-13-v/101538/23092019114158/MOVIE/M_23092019114158_0000000000101538_1_001-1.MP4,2378,9
58.982677,6.9807377,KARI_SANDBOX/2020-07-26-v/01000000840F2A48C963BDC3FA2042E5EFA7FCE8BB1C69576B134782_1.wmv,4274,9
28.059662,-16.699894,ERSA_SANDBOX/2020-01-14-v/unclassified_metadata/0000000000135953/10172019163546/MOVIE/M_10172019163546_0000000000135953_1_001-1.MP4,5041,9
61.020596,-4.365808,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/130563/M_10022020202321_0000000000130563_1_001-1.MP4,413,9
22.450151,-11.354443,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140611/M_18122020065114_0000000000140611_1_001-1.MP4,4364,9
28.429567,-18.472828,KARI_SANDBOX/2019-07-31-v/01000000ADEA68F4E3B3D1C731A6FE01D2FFE4EA32A7EE59323824A3_3.wmv,12130,9
36.07774,-22.721424,KARI_SANDBOX/2019-06-20-v/010000002EBFC5541AAE3CAF1F09DCF4DEE47DF1CFEC491AD3A07DD3_1.wmv,4586,9
58.709724,15.996967,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/122008/M_10142020190347_0000000000122008_1_001-1.MP4,521,9
13.909502,-19.921396,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000116365/09012020161850/MOVIE/M_09012020161850_0000000000116365_1_001-1.MP4,12827,9
22.453644,-28.442347,KARI_SANDBOX/2019-07-31-v/01000000E3699AC244241291A41DABB565B4328DB460C5BDC245E98E_1.wmv,8729,9
23.105982,-12.603951,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123248/M_09172020141025_0000000000123248_1_001-1.MP4,14684,9
45.464428,0.4973969,KARI_SANDBOX/2019-07-31-v/01000000C74E79E35F9EE74E9C266EAEF7BFDA256729AD2A364059BD_1.wmv,25286,9
15.873148,-22.710232,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139347/M_11192020163607_0000000000139347_1_001-1.MP4,9007,9
8.999188,-13.423933,KARI_SANDBOX/2019-06-20-v/010000005975C286521737270B0615BEC9C839CABDFD31B30B808FF7_2.wmv,7379,9
21.70941,-13.075555,ERSA_SANDBOX/2019-11-13-v/109387/08162019195936/MOVIE/M_08162019195936_0000000000109387_1_001-1.MP4,6750,9
79.07085,8.457484,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139682/M_16122020094807_0000000000139682_1_001-1.MP4,1628,9
15.048845,-36.233654,KARI_SANDBOX/2019-12-22-v/01000000E0D042DA91EE065BFE5F2AEEB5DD5DC3E759B5F8C2574249_1.wmv,4485,9
35.767212,-24.65622,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000122793/09172019163259/MOVIE/M_09172019163259_0000000000122793_1_001-1.MP4,3584,9
29.230488,-29.85317,KARI_SANDBOX/2019-09-15-v/01000000079FD29EF6DABF2BBFF8722C8338C867184884DE05E693A4_1.wmv,22299,9
52.338875,21.51542,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141309/M_11232020105959_0000000000141309_1_001-1.MP4,15215,9
24.410059,-8.727774,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000011815120/31102020131459/MOVIE/M_31102020131459_0000000011815120_1_001-1.MP4,5477,9
24.346027,-24.211605,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139379/M_11192020174656_0000000000139379_1_001-1.MP4,4233,9
52.00449,14.48664,KARI_SANDBOX/2019-06-20-v/01000000C91F1B9E1098EC236ADC65BB3A6805E0B1831B527E289579_1.wmv,11211,9
67.468796,7.2436337,ERSA_SANDBOX/2019-11-13-v/113812/22102019163308/MOVIE/M_22102019163308_0000000000113812_1_001-1.MP4,454,9
39.225784,-21.695938,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118225/10052020120312/MOVIE/M_10052020120312_0000000000118225_1_001-1.MP4,821,9
25.321354,-22.059698,KARI_SANDBOX/2019-06-20-v/01000000EA3F3A3EE0339BD70F15536387D8D46F2A60E0537EC108C5_2.wmv,11127,9
47.70283,20.844183,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118127/01112019131921/MOVIE/M_01112019131921_0000000011812719_1_001-1.MP4,260,9
14.469425,-36.83964,KARI_SANDBOX/2019-09-15-v/01000000D12D9C9CAFE7DE69503FF6D46AA2631627BDFE18DDAF3FFC_8.wmv,17267,9
23.632433,-7.2862544,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120097/M_09102020125417_0000000000120097_1_001-1.MP4,9938,9
81.70126,-2.6347687,KARI_SANDBOX/2019-05-27/01000000DA7777520030053869F404AB268C81DC19960BDFC77FFE6D_1.wmv,18136,9
4.0860248,-48.415623,KARI_SANDBOX/2019-05-27/010000004D893128AC85C08C4CF5F20AE39011CA8D9E118B2EB919DE_2.wmv,27999,9
80.064835,-4.118648,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/131803/M_11042020164749_0000000000131803_1_001-1.MP4,5459,9
61.379128,-6.079114,KARI_SANDBOX/2019-07-31-v/01000000845D5999A590D16F7AF096A7E49E7B03B443292F14A57FC3_11.wmv,30265,9
36.591156,-13.118087,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143561/M_24122020065057_0000000000143561_1_001-1.MP4,12546,9
-1.0157305,-49.3012,KARI_SANDBOX/2019-09-15-v-inflammed/010000007372B863B4855BD10EE519B2CCBC893CC355CDF9AF33D18A_1.wmv,42671,9
65.43499,-2.1415355,KARI_SANDBOX/2019-12-22-v/010000006F632E8723AF4B2DD69B68BEA5D7EE88F6870D0CDEF6CC25_2.wmv,35021,9
41.19594,2.741711,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000118225/10052020120312/MOVIE/M_10052020120312_0000000000118225_1_001-1.MP4,9562,9
41.47783,-30.659872,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117858/31102019195513/MOVIE/M_31102019195513_0000000000117858_1_001-1.MP4,8761,9
59.428417,-1.1906778,KARI_SANDBOX/2019-07-31-v/0100000061E75F35988B83B3CB44BF150354A31D7C1E34D82AA37DB3_1.wmv,2386,9
57.424873,29.366009,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140275/M_11212020121840_0000000000140275_1_001-1.MP4,11506,9
29.262667,-24.278603,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129342/M_25112020155355_0000000000129342_1_001-1.MP4,6214,9
15.255587,-35.10075,KARI_SANDBOX/2020-07-26-v/01000000124EFC400389130251CF1E8F8BA747B429E1FA00897A75D0_1.wmv,1147,9
37.77566,74.109924,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115633/26102020113024/MOVIE/M_26102020113024_0000000000115633_1_001-1.MP4,16700,9
9.936185,-25.209486,ERSA_SANDBOX/2019-11-13-v/114620/24102019170006/MOVIE/M_24102019170006_0000000011462010_1_001-1.MP4,14665,9
73.46059,21.919973,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000130873/30112019133432/MOVIE/M_30112019133432_0000000000130873_1_001-1.MP4,2588,9
17.104279,-23.064392,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127901/M_23112020124059_0000000000127901_1_001-1.MP4,16013,9
59.842476,-8.252303,KARI_SANDBOX/2020-06-15-v/01000000BA14AA27E7AE7B9DCB36D2D178C27BB9CE33818D042956A7_1.wmv,10939,9
66.189,5.80787,ERSA_SANDBOX/2019-11-13-v/114530/24102019130152/MOVIE/M_24102019130152_0000000000114530_1_001-1.MP4,4359,9
15.062592,-35.950356,KARI_SANDBOX/2019-07-31-v/0100000036DA582A68FA9BF83320D98E5A65C395C093CFF702953AB7_1.wmv,3778,9
47.17322,0.7409168,KARI_SANDBOX/2020-07-26-v/010000001C891FF48FBD5ED279E54111FC0EB93EE909E3733ED764E2_3.wmv,3189,9
9.879861,-11.602293,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124078/M_14112020114835_0000000000124078_1_001-1.MP4,16014,9
66.22311,-7.5009747,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140139/M_17122020073515_0000000000140139_1_001-1.MP4,27873,9
36.556557,-11.044923,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117858/31102019195513/MOVIE/M_31102019195513_0000000000117858_1_001-1.MP4,4733,9
1.6371413,-18.246593,ERSA_SANDBOX/2019-12-12-v/missing_metadata/108204/09132019110203/MOVIE/M_09132019110203_0000000000108204_1_001-1.MP4,6406,9
47.926968,22.893702,KARI_SANDBOX/2020-07-26-v/010000003FCF71E871FD78E8C7C3DC28670DDF9DBAA9DCDF2D73F8A9_1.wmv,9085,9
8.513853,-47.46667,KARI_SANDBOX/2020-06-15-v/01000000803E604EA392A5A3B721B98E2AAE31844A62A57E8248A33B_2.wmv,27518,9
24.135773,-30.256664,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139386/M_15122020151706_0000000000139386_1_001-1.MP4,4241,9
21.949633,-12.66058,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119556/M_03112020215748_0000000000119556_1_001-1.MP4,6737,9
25.859753,4.3699584,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115646/26102020122741/MOVIE/M_26102020122741_0000000000115646_1_001-1.MP4,18358,9
35.860966,-0.16501093,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115800/08312020151540/MOVIE/M_08312020151540_0000000000115800_1_001-1.MP4,15890,9
52.96941,16.888903,YMIR_SANDBOX/2019-11-19-GI S102/17866/134293/edf8cefb-c0da-4ae7-9c4d-ffb783179b71.mp4,30783,9
27.965649,-9.17327,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125698/M_09232020122938_0000000000125698_1_001-1.MP4,7138,9
32.206024,3.1691287,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119441/M_03112020191256_0000000000119441_1_001-1.MP4,6106,9
14.833983,-22.682224,KARI_SANDBOX/2019-05-27/010000004260BDC5B8DEBD577F07E9951CDEEA97169E1258E7126BCC_1.wmv,19476,9
50.67604,29.188528,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140437/M_11212020182702_0000000000140437_1_001-1.MP4,1330,9
24.279612,-22.542515,KARI_SANDBOX/2020-06-15-v/01000000BA14AA27E7AE7B9DCB36D2D178C27BB9CE33818D042956A7_1.wmv,8146,9
21.596926,-25.407972,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145383/M_29122020164803_0000000000145383_1_001-1.MP4,7066,9
62.11908,-7.944405,ERSA_SANDBOX/2020-03-29-v/with_findings/0000000000010715/27012020174426/MOVIE/M_27012020174426_0000000000010715_1_001-1.MP4,8823,9
58.64581,26.467983,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117090/30102019132543/MOVIE/M_30102019132543_0000000000117090_1_001-1.MP4,13785,9
24.95787,-30.074461,KARI_SANDBOX/2021-01-12-v/010000005076D6E7D36B0E5094410861E179AD75572BC9ADCADF7A4E_1.wmv,34478,9
28.511774,-29.831758,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120756/M_09112020154041_0000000000120756_1_001-1.MP4,13874,9
42.955063,29.637901,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000116425/27102020195556/MOVIE/M_27102020195556_0000000000116425_1_001-1.MP4,3647,9
54.363712,17.339972,ERSA_SANDBOX/2019-11-13-v/92802/31082019192842/MOVIE/M_31082019192842_0000000000092802_1_001-1.MP4,8243,9
19.887888,-15.295813,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121321/M_07112020162101_0000000000121321_1_001-1.MP4,13123,9
18.289034,-22.814425,ERSA_SANDBOX/2019-12-12-v/missing_metadata/117783/09052019170311/MOVIE/M_09052019170311_0000000000117783_1_001-1.MP4,10551,9
83.08173,13.105516,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125678/M_18112020124448_0000000012567820_1_001-1.MP4,3546,9
58.675453,12.637741,ERSA_SANDBOX/2019-11-13-v/93825/03092019184517/MOVIE/M_03092019184517_0000000000093825_1_001-1.MP4,22,9
10.279605,-11.239842,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145993/M_31122020090830_0000000000145993_1_001-1.MP4,164,9
78.216484,8.096486,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/119843/M_04112020164829_0000000000119843_1_001-1.MP4,10526,9
36.277763,-21.578491,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/129281/M_25112020135833_0000000000129281_1_001-1.MP4,19760,9
15.328652,-3.8931766,KARI_SANDBOX/2021-01-12-v/010000004625CCB1079F21C5A4481C6B95975448F008DD9AE8B6B7DE_1.wmv,14686,9
57.629948,-6.8800197,KARI_SANDBOX/2020-06-15-v/01000000BE5F25096D08B86D382350EBF272D9254096C98014D4DC38_1.wmv,16493,9
0.6150763,-51.91197,KARI_SANDBOX/2019-06-20-v/010000006DC8321CC4FAF66668D053F6AD946837549776B0D999F0E6_1.wmv,23658,9
19.998991,-32.57638,KARI_SANDBOX/2020-06-15-v/01000000BE5F25096D08B86D382350EBF272D9254096C98014D4DC38_1.wmv,41809,9
58.30872,30.31999,ERSA_SANDBOX/2020-08-01-colonoscopy-v/no_findings/0000000000083703/06152020142822/MOVIE/M_06152020142822_0000000000083703_1_001-1.MP4,3532,9
66.00204,-2.483342,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/140611/M_18122020065114_0000000000140611_1_001-1.MP4,2300,9
60.28001,-10.132018,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141847/M_11252020085751_0000000000141847_1_001-1.MP4,3444,9
33.990955,-11.310485,KARI_SANDBOX/2019-05-27/010000002815BCD15C8C55352E1B7B244AD9071AB02DFEF0CBE23C83_1.wmv,7837,9
41.64538,-33.729256,KARI_SANDBOX/2020-07-26-v/01000000532671F2D08C6A372FCE81C547EB36C09AA4D602CD8810B8_1.wmv,4617,9
68.94885,-2.7342544,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142272/M_21122020134655_0000000000142272_1_001-1.MP4,8625,9
40.198322,-33.42999,ERSA_SANDBOX/2019-11-13-v/101545/23092019123634/MOVIE/M_23092019123634_0000000000101545_1_001-1.MP4,13380,9
48.189957,-5.0014315,KARI_SANDBOX/2019-07-31-v/010000002D07BEFBFD5D3AA9309457C33A5CBEF6F273CA6A79AAFD02_1.wmv,15477,9
71.695404,-6.636706,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120886/M_09112020200707_0000000000120886_1_001-1.MP4,179,9
40.12732,-26.183743,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139130/M_15122020075550_0000000000139130_1_001-1.MP4,9633,9
24.45465,-24.214354,ERSA_SANDBOX/2019-12-12-v/no_polyp/0000000000130579/29112019202214/MOVIE/M_29112019202214_0000000000130579_1_001-1.MP4,17865,9
76.80054,8.267924,ERSA_SANDBOX/2019-11-13-v/8759067/19082019111503/MOVIE/M_19082019111503_0000000008759067_1_001-1.MP4,2173,9
40.427532,-28.045546,KARI_SANDBOX/2019-06-20-v/01000000445D6BC4814C23132BF39B2261C311E145422BCB382CA24B_2.wmv,35199,9
36.304134,2.0110357,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139858/M_11202020174522_0000000000139858_1_001-1.MP4,1343,9
31.674042,-6.182429,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/120896/M_06112020211852_0000000012089620_1_001-1.MP4,10661,9
44.076538,-31.921215,KARI_SANDBOX/2019-07-31-v/01000000C74E79E35F9EE74E9C266EAEF7BFDA256729AD2A364059BD_1.wmv,10922,9
50.12224,13.888286,ERSA_SANDBOX/2020-01-14-v/unclassified_metadata/0000000000133848/07122019114120/MOVIE/M_07122019114120_0000000000133848_1_001-1.MP4,3072,9
67.87993,-4.5763144,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127901/M_23112020124059_0000000000127901_1_001-1.MP4,15859,9
52.006477,17.510683,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000122793/09172019163259/MOVIE/M_09172019163259_0000000000122793_1_001-1.MP4,598,9
45.808994,-0.6253074,KARI_SANDBOX/2019-06-20-v/01000000C41DC0B5F0309890C5A712E1103F7B4D27D6C7DA1D41537F_1.wmv,35639,9
-8.452336,-52.485027,KARI_SANDBOX/2019-09-15-v/0100000027F5EC01FE4E2B3CB321EF799177A0FB1E933B609AB7BD2A_1.wmv,48623,9
35.87652,76.106445,ERSA_SANDBOX/2020-09-01-colonoscopy-v/with_findings/0000000000104471/29092020173502/MOVIE/M_29092020173502_0000000000104471_1_001-1.MP4,3267,9
40.73958,-11.735651,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114607/09272020093523/MOVIE/M_09272020093523_0000000000114607_1_001-1.MP4,19168,9
11.290896,-22.488983,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/126099/M_10232020173900_0000000000126099_1_001-1.MP4,14793,9
60.368244,-4.243222,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139313/M_11192020154010_0000000000139313_1_001-1.MP4,2958,9
74.862305,-10.8004265,ERSA_SANDBOX/2019-12-12-v/missing_metadata/118665/02112019144411/MOVIE/M_02112019144411_0000000000118665_1_001-1.MP4,2154,9
67.951744,-1.5643451,KARI_SANDBOX/2019-06-20-v/01000000476C292DEFE977ACA98FC2983FFAD2B3803A0A7D9652E7A5_1.wmv,3219,9
9.036025,-22.489643,KARI_SANDBOX/2019-12-22-v/010000006F632E8723AF4B2DD69B68BEA5D7EE88F6870D0CDEF6CC25_2.wmv,19787,9
29.522446,1.7131017,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000127812/23112019204438/MOVIE/M_23112019204438_0000000000127812_1_001-1.MP4,14327,9
55.745266,28.362291,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139633/M_16122020090744_0000000000139633_1_001-1.MP4,5081,9
16.376545,-14.991738,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139387/M_15122020153837_0000000000139387_1_001-1.MP4,6788,9
22.613144,-7.036933,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000013534019/11122019105918/MOVIE/M_11122019105918_0000000013534019_1_001-1.MP4,15706,9
53.73568,28.24737,KARI_SANDBOX/2019-05-27/01000000918053B027AE8604B08FD2A300F4BA9C0C56B8B68D1E1123_2.wmv,22550,9
79.41907,7.808482,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/121860/M_09142020153359_0000000000121860_1_001-1.MP4,5859,9
19.532536,-10.915757,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/128729/M_09292020202404_0000000000128729_1_001-1.MP4,1548,9
72.89887,25.373613,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000115658/08312020123244/MOVIE/M_08312020123244_0000000000115658_1_001-1.MP4,9482,9
37.950424,-25.634653,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139130/M_15122020075550_0000000000139130_1_001-1.MP4,10952,9
69.12539,29.039577,ERSA_SANDBOX/2019-12-12-v/with_polyp/0000000000131176/10062019113418/MOVIE/M_10062019113418_0000000000131176_1_001-1.MP4,375,9
67.59526,5.211212,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/1470405/M_11212020162234_0000000001470405_1_001-1.MP4,12852,9
79.91875,-4.737839,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/127968/M_23112020134545_0000000000127968_1_001-1.MP4,2850,9
80.55992,-4.5438933,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124343/M_14112020215628_0000000000124343_1_001-1.MP4,14433,9
28.694826,-33.163265,KARI_SANDBOX/2019-09-15-v/0100000027F5EC01FE4E2B3CB321EF799177A0FB1E933B609AB7BD2A_1.wmv,47797,9
37.562843,-21.421404,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/142272/M_21122020134655_0000000000142272_1_001-1.MP4,3870,9
60.69693,-7.644245,KARI_SANDBOX/2019-11-25-v/01000000E452FB120FC89D33CB9581A6158A7E85F0342AB7B2EFA9F1_1.wmv,18977,9
37.593807,-33.83205,KARI_SANDBOX/2019-05-27/010000004260BDC5B8DEBD577F07E9951CDEEA97169E1258E7126BCC_1.wmv,10155,9
21.970774,-12.881418,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123439/M_12112020193120_0000000000123439_1_001-1.MP4,1513,9
73.7727,2.2213333,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145460/M_30122020055335_0000000000145460_1_001-1.MP4,2267,9
79.79217,-3.4808338,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/143545/M_11282020092247_0000000000143545_1_001-1.MP4,22469,9
54.898792,31.197422,KARI_SANDBOX/2019-06-20-v/01000000918DB4FE19F28A1B2840EB5C3BD812194EC96884C11908A3_1.wmv,19091,9
28.676294,-5.676223,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114954/08292020104242/MOVIE/M_08292020104242_0000000000114954_1_001-1.MP4,17453,9
39.98537,-30.34819,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000123879/15112019101129/MOVIE/M_15112019101129_0000000000123879_1_001-1.MP4,2642,9
21.24689,-30.24501,KARI_SANDBOX/2019-07-31-v/01000000668D2752756375974B5995ECE48CF5D236B6C3015DB5C02F_1.wmv,18301,9
33.57519,7.8643303,ERSA_SANDBOX/2019-12-12-v/missing_metadata/0000000000123513/14112019123839/MOVIE/M_14112019123839_0000000000123513_1_001-1.MP4,614,9
48.284317,-14.007364,KARI_SANDBOX/2019-12-22-v/0100000061C2766DC8ED1593867BC93DBE1CB2C65B8D736DE02B47A8_1.wmv,35240,9
24.14875,-31.93908,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/124374/M_15112020114919_0000000000124374_1_001-1.MP4,464,9
79.400604,4.861188,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/125678/M_18112020124448_0000000012567820_1_001-1.MP4,9728,9
17.811165,-11.779414,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_NOVEMBER__2020/123137/M_09172020121104_0000000000123137_1_001-1.MP4,1650,9
80.04481,-4.263993,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/141524/M_19122020151127_0000000000141524_1_001-1.MP4,20657,9
30.406498,0.7284711,KARI_SANDBOX/2019-09-15-v-inflammed/010000001F56A516CE66C7D1A87FF8EAC3F9F70D95D32B37712D2E12_1.wmv,13383,9
54.924126,29.527636,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000004412/11012020203928/MOVIE/M_11012020203928_0000000000004412_1_001-1.MP4,10510,9
56.55525,-7.9663863,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/145115/M_29122020081129_0000000000145115_1_001-1.MP4,2190,9
51.278477,25.84855,KARI_SANDBOX/2019-09-15-v-inflammed/010000001F56A516CE66C7D1A87FF8EAC3F9F70D95D32B37712D2E12_1.wmv,29441,9
69.47557,-9.859693,KARI_SANDBOX/2019-09-15-v/0100000030FC4881B0B44CA7215D0DED91DD745075FC1D1022279065_1.wmv,1063,9
38.692223,-33.643867,KARI_SANDBOX/2019-06-20-v/01000000AFCE9009BB0664C72F5BB24D74D000FB4CC7E43B5B877782_1.wmv,7721,9
22.217386,-28.368275,ERSA_SANDBOX/ingestion_pipeline/_bigstore_verily-surgical-cloud-videos-hfh-upload_COLONO_December_2020/139317/M_15122020125020_0000000000139317_1_001-1.MP4,13147,9
4.0907984,-47.048958,KARI_SANDBOX/2019-09-15-v-inflammed/01000000E0912371558CA8F6F0A40A9C8BDD66BF92DDC685C5D89911_1.wmv,49897,9
44.18308,-10.404038,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000114954/08292020104242/MOVIE/M_08292020104242_0000000000114954_1_001-1.MP4,4474,9
35.88493,-25.033762,ERSA_SANDBOX/2019-11-13-v/101545/23092019123634/MOVIE/M_23092019123634_0000000000101545_1_001-1.MP4,3535,9
39.812702,-26.186352,ERSA_SANDBOX/2020-10-01-colonoscopy-v/with_findings/0000000000116425/27102020195556/MOVIE/M_27102020195556_0000000000116425_1_001-1.MP4,9017,9
54.48244,-14.77107,KARI_SANDBOX/2019-07-31-v/0100000001D7F7588A7C4CCA92A7655933CDA9EF0267661AB0C15217_1.wmv,6177,9
3.5561423,-12.484477,ERSA_SANDBOX/2020-01-14-v/missing_metadata/0000000000001579/11102019151133/MOVIE/M_11102019151133_0000000000001579_1_001-1.MP4,1785,9

==> figures/global/data/hist-polyps-no-polyps-10c_5.csv <==
polyp_count,polyp_normed,no_polyp_count,no_polyp_normed,division
11,0.07638888889,137,0.385915493,499.004303
30,0.2083333333,125,0.3521126761,2986.520865
40,0.2777777778,57,0.1605633803,5474.037427
24,0.1666666667,21,0.05915492958,7961.553989
17,0.1180555556,5,0.01408450704,10449.07055
11,0.07638888889,4,0.01126760563,12936.58711
5,0.03472222222,3,0.008450704225,15424.10367
3,0.02083333333,1,0.002816901408,17911.62024
1,0.006944444444,0,0,20399.1368
2,0.01388888889,2,0.005633802817,22886.65336
